Effective field theory search for high-energy nuclear recoils using the XENON100 dark matter detector

We report on WIMP search results in the XENON100 detector using a non-relativistic effective field theory approach. The data from science run II (34 kg $\times$ 224.6 live days) was re-analyzed, with an increased recoil energy interval compared to previous analyses, ranging from $(6.6 - 240)~\mathrm{keV_\mathrm{nr}}$. The data is found to be compatible with the background-only hypothesis. We present 90% confidence level exclusion limits on the coupling constants of WIMP-nucleon effective operators using a binned profile likelihood method. We also consider the case of inelastic WIMP scattering, where incident WIMPs may up-scatter to a higher mass state, and set exclusion limits on this model as well.

==> O6_1TeV.dat <==
# E (keV)                dR/dE per kg.day (O6, c=1*mWeak^2)
5.000000000000000000e-01 8.830039786645121443e-13
1.000000000000000000e+00 3.468090616834263607e-12
1.500000000000000000e+00 7.662512887531206159e-12
2.000000000000000000e+00 1.337757219464739259e-11
2.500000000000000000e+00 2.052844987306071399e-11
3.000000000000000000e+00 2.903404545705558210e-11
3.500000000000000000e+00 3.881682146237866115e-11
4.000000000000000000e+00 4.980265443601851284e-11
4.500000000000000000e+00 6.192069203628386713e-11
5.000000000000000000e+00 7.510321591397613693e-11
5.500000000000000000e+00 8.928551017341566457e-11
6.000000000000000000e+00 1.044057351997932548e-10
6.500000000000000000e+00 1.204048066467907330e-10
7.000000000000000000e+00 1.372262793856457717e-10
7.499999999999999112e+00 1.548162362238412905e-10
8.000000000000000000e+00 1.731231812083835855e-10
8.500000000000000000e+00 1.920979373351945537e-10
9.000000000000000000e+00 2.116935484925009594e-10
9.499999999999998224e+00 2.318651854722536991e-10
1.000000000000000000e+01 2.525700558895617399e-10
1.050000000000000000e+01 2.737673178558855350e-10
1.100000000000000000e+01 2.954179972573089533e-10
1.150000000000000000e+01 3.174849084945975397e-10
1.200000000000000000e+01 3.399325785469701924e-10
1.249999999999999822e+01 3.627271742265503792e-10
1.300000000000000000e+01 3.858364324953491910e-10
1.350000000000000000e+01 4.092295937213407943e-10
1.400000000000000000e+01 4.328773377547603453e-10
1.450000000000000000e+01 4.567517227101612308e-10
1.499999999999999822e+01 4.808261263440273458e-10
1.550000000000000000e+01 5.050751899218627143e-10
1.600000000000000000e+01 5.294747644726578443e-10
1.649999999999999645e+01 5.540018593324810275e-10
1.700000000000000000e+01 5.786345928826606091e-10
1.750000000000000000e+01 6.033521453916127701e-10
1.800000000000000000e+01 6.281347138728402650e-10
1.850000000000000000e+01 6.529634688749811555e-10
1.899999999999999645e+01 6.778205131230077256e-10
1.950000000000000000e+01 7.026888419328192560e-10
2.000000000000000000e+01 7.275523053244674536e-10
2.050000000000000000e+01 7.523955717621838265e-10
2.100000000000000000e+01 7.772040934521646522e-10
2.149999999999999645e+01 8.019640731318058098e-10
2.200000000000000000e+01 8.266624322866673770e-10
2.249999999999999645e+01 8.512867807339983972e-10
2.300000000000000000e+01 8.758253875140655259e-10
2.350000000000000000e+01 9.002671530328824855e-10
2.400000000000000000e+01 9.246015824022127345e-10
2.450000000000000000e+01 9.488187599248697646e-10
2.499999999999999645e+01 9.729093246754878388e-10
2.550000000000000000e+01 9.968644471289127357e-10
2.600000000000000000e+01 1.020675806790358467e-09
2.650000000000000000e+01 1.044335570783338229e-09
2.700000000000000000e+01 1.067836373353183270e-09
2.749999999999999645e+01 1.091171296245739323e-09
2.800000000000000000e+01 1.114333849922478705e-09
2.849999999999999645e+01 1.137317955574911461e-09
2.900000000000000000e+01 1.160117927902723265e-09
2.950000000000000000e+01 1.182728458621577825e-09
2.999999999999999645e+01 1.205144600667961016e-09
3.050000000000000000e+01 1.227361753069832615e-09
3.100000000000000000e+01 1.249375646453194228e-09
3.150000000000000000e+01 1.271182329155963501e-09
3.200000000000000000e+01 1.292778153921785279e-09
3.250000000000000000e+01 1.314159765147588074e-09
3.299999999999999289e+01 1.335324086659854734e-09
3.350000000000000000e+01 1.356268309995665398e-09
3.400000000000000000e+01 1.376989883165615759e-09
3.450000000000000000e+01 1.397486499876752798e-09
3.500000000000000000e+01 1.417756089194619761e-09
3.549999999999999289e+01 1.437796805624445751e-09
3.600000000000000000e+01 1.457607019592424802e-09
3.650000000000000000e+01 1.477185308308867430e-09
3.700000000000000000e+01 1.496530446995858417e-09
3.750000000000000000e+01 1.515641400462833383e-09
3.799999999999999289e+01 1.534517315014243764e-09
3.850000000000000000e+01 1.553157510674233380e-09
3.900000000000000000e+01 1.571561473713922904e-09
3.950000000000000000e+01 1.589728849467575991e-09
4.000000000000000000e+01 1.607659435424581959e-09
4.049999999999999289e+01 1.625353174584770383e-09
4.100000000000000000e+01 1.642810149065205964e-09
4.150000000000000000e+01 1.660030573947131100e-09
4.200000000000000000e+01 1.677014791352301975e-09
4.249999999999999289e+01 1.693763264738461949e-09
4.299999999999999289e+01 1.710276573404184712e-09
4.350000000000000000e+01 1.726555407193820281e-09
4.400000000000000000e+01 1.742600561393692598e-09
4.450000000000000000e+01 1.758412931811161741e-09
4.499999999999999289e+01 1.773993510028567421e-09
4.549999999999999289e+01 1.789343378824437909e-09
4.600000000000000000e+01 1.804463707754784051e-09
4.650000000000000000e+01 1.819355748887592728e-09
4.700000000000000000e+01 1.834020832684032774e-09
4.749999999999999289e+01 1.848460364020168703e-09
4.800000000000000000e+01 1.862675818343324338e-09
4.850000000000000000e+01 1.876668737957521976e-09
4.900000000000000000e+01 1.890440728432700034e-09
4.950000000000000000e+01 1.903993455132696255e-09
4.999999999999999289e+01 1.917328639857236667e-09
5.050000000000000000e+01 1.930448057593407064e-09
5.100000000000000000e+01 1.943353533372327803e-09
5.150000000000000000e+01 1.956046939226970041e-09
5.200000000000000000e+01 1.968530191247273637e-09
5.249999999999999289e+01 1.980805246728890738e-09
5.300000000000000000e+01 1.992874101412122654e-09
5.350000000000000000e+01 2.004738786807759504e-09
5.400000000000000000e+01 2.016401367606715323e-09
5.450000000000000000e+01 2.027863939170515938e-09
5.499999999999999289e+01 2.039128625099851603e-09
5.550000000000000000e+01 2.050197574878548654e-09
5.600000000000000000e+01 2.061072961590448443e-09
5.650000000000000000e+01 2.071756979706839827e-09
5.699999999999999289e+01 2.082251842942167958e-09
5.749999999999999289e+01 2.092559782175910090e-09
5.800000000000000000e+01 2.102683043438579796e-09
5.850000000000000000e+01 2.112623885959952539e-09
5.900000000000000000e+01 2.122384580277691147e-09
5.949999999999999289e+01 2.131967406404644033e-09
5.999999999999999289e+01 2.141374652053182483e-09
6.050000000000000000e+01 2.150608610915022326e-09
6.100000000000000000e+01 2.159671580995038984e-09
6.149999999999999289e+01 2.168565862997705282e-09
6.200000000000000000e+01 2.177293758764783014e-09
6.250000000000000000e+01 2.185857569763015514e-09
6.300000000000000000e+01 2.194259595620609403e-09
6.350000000000000000e+01 2.202502132711359051e-09
6.400000000000000000e+01 2.210587472785305734e-09
6.450000000000000000e+01 2.218517901644877247e-09
6.500000000000000000e+01 2.226295697865535216e-09
6.550000000000000000e+01 2.233923131559933347e-09
6.599999999999998579e+01 2.241402463184699469e-09
6.650000000000000000e+01 2.248735942388938493e-09
6.700000000000000000e+01 2.255925806903636974e-09
6.750000000000000000e+01 2.262974281471125554e-09
6.800000000000000000e+01 2.269883576813860182e-09
6.850000000000000000e+01 2.276655888641719356e-09
6.900000000000000000e+01 2.283293396697149425e-09
6.950000000000000000e+01 2.289798263837387845e-09
7.000000000000000000e+01 2.296172635153160550e-09
7.049999999999998579e+01 2.302418637123135868e-09
7.099999999999998579e+01 2.308538376803510028e-09
7.150000000000000000e+01 2.314533941052144006e-09
7.200000000000000000e+01 2.320407395786559769e-09
7.250000000000000000e+01 2.326160785275320285e-09
7.300000000000000000e+01 2.331796131462104267e-09
7.350000000000000000e+01 2.337315433321978910e-09
7.400000000000000000e+01 2.342720666249318504e-09
7.450000000000000000e+01 2.348013781476778293e-09
7.500000000000000000e+01 2.353196705524846724e-09
7.549999999999998579e+01 2.358271339681409462e-09
7.599999999999998579e+01 2.363239559510840028e-09
7.650000000000000000e+01 2.368103214392080641e-09
7.700000000000000000e+01 2.372864127085225632e-09
7.750000000000000000e+01 2.377524093326107405e-09
7.800000000000000000e+01 2.382084881448404764e-09
7.850000000000000000e+01 2.386548232032738420e-09
7.900000000000000000e+01 2.390915857582346299e-09
7.950000000000000000e+01 2.395189442224780286e-09
8.000000000000000000e+01 2.399370641439202981e-09
8.049999999999998579e+01 2.403461081808793099e-09
8.099999999999998579e+01 2.407462360797760740e-09
8.150000000000000000e+01 2.411376046552565134e-09
8.200000000000000000e+01 2.415203677726804226e-09
8.250000000000000000e+01 2.418946763329340183e-09
8.300000000000000000e+01 2.422606782595212480e-09
8.350000000000000000e+01 2.426185184878829445e-09
8.400000000000000000e+01 2.429683389569042452e-09
8.450000000000000000e+01 2.433102786025574612e-09
8.499999999999998579e+01 2.436444733536395738e-09
8.549999999999998579e+01 2.439710561295565077e-09
8.599999999999998579e+01 2.442901568401093455e-09
8.650000000000000000e+01 2.446019023872352540e-09
8.700000000000000000e+01 2.449064166686615130e-09
8.750000000000000000e+01 2.452038205834212381e-09
8.800000000000000000e+01 2.454942320391926238e-09
8.850000000000000000e+01 2.457777659614111232e-09
8.900000000000000000e+01 2.460545343041114706e-09
8.950000000000000000e+01 2.463246460624572334e-09
8.999999999999998579e+01 2.465882072869056606e-09
9.049999999999998579e+01 2.468453210989750265e-09
9.099999999999998579e+01 2.470960877085563225e-09
9.150000000000000000e+01 2.473406044327369506e-09
9.200000000000000000e+01 2.475789657160843503e-09
9.250000000000000000e+01 2.478112631523486536e-09
9.300000000000000000e+01 2.480375855075427614e-09
9.350000000000000000e+01 2.482580187443481417e-09
9.400000000000000000e+01 2.484726460478146696e-09
9.450000000000000000e+01 2.486815478523015278e-09
9.499999999999998579e+01 2.488848018696212821e-09
9.549999999999998579e+01 2.490824831183399012e-09
9.600000000000000000e+01 2.492746639541990533e-09
9.650000000000000000e+01 2.494614141016061275e-09
9.700000000000000000e+01 2.496428006861633182e-09
9.750000000000000000e+01 2.498188882681811785e-09
9.800000000000000000e+01 2.499897388771458715e-09
9.850000000000000000e+01 2.501554120470947073e-09
9.900000000000000000e+01 2.503159648528575723e-09
9.949999999999998579e+01 2.504714519471286420e-09
9.999999999999998579e+01 2.506219255983220942e-09
1.004999999999999858e+02 2.507674357291829565e-09
1.010000000000000000e+02 2.509080299560979553e-09
1.015000000000000000e+02 2.510437536290850654e-09
1.020000000000000000e+02 2.511746498724108086e-09
1.025000000000000000e+02 2.513007596258019629e-09
1.030000000000000000e+02 2.514221216862160745e-09
1.035000000000000000e+02 2.515387727501299910e-09
1.040000000000000000e+02 2.516507474563122130e-09
1.044999999999999858e+02 2.517580784290421711e-09
1.049999999999999858e+02 2.518607963217421421e-09
1.054999999999999858e+02 2.519589298609855737e-09
1.060000000000000000e+02 2.520525058908458769e-09
1.065000000000000000e+02 2.521415494175533012e-09
1.070000000000000000e+02 2.522260836544293710e-09
1.075000000000000000e+02 2.523061300670595501e-09
1.080000000000000000e+02 2.523817084186732378e-09
1.085000000000000000e+02 2.524528368157072351e-09
1.090000000000000000e+02 2.525195317535062328e-09
1.094999999999999858e+02 2.525818081621455152e-09
1.099999999999999858e+02 2.526396794523319568e-09
1.104999999999999858e+02 2.526931575613654862e-09
1.110000000000000000e+02 2.527422529991223040e-09
1.115000000000000000e+02 2.527869748940350824e-09
1.120000000000000000e+02 2.528273310390442544e-09
1.125000000000000000e+02 2.528633279374912345e-09
1.130000000000000000e+02 2.528949708489228426e-09
1.135000000000000000e+02 2.529222638347913369e-09
1.139999999999999858e+02 2.529452098040100213e-09
1.144999999999999858e+02 2.529638105583516881e-09
1.149999999999999858e+02 2.529780668376611531e-09
1.154999999999999858e+02 2.529879783648554930e-09
1.160000000000000000e+02 2.529935438906923841e-09
1.165000000000000000e+02 2.529947612382831727e-09
1.170000000000000000e+02 2.529916273473289223e-09
1.175000000000000000e+02 2.529841383180544578e-09
1.180000000000000000e+02 2.529722894548272945e-09
1.185000000000000000e+02 2.529560753094342807e-09
1.189999999999999858e+02 2.529354897239978367e-09
1.194999999999999858e+02 2.529105258735163652e-09
1.199999999999999858e+02 2.528811763080071593e-09
1.204999999999999858e+02 2.528474329942358448e-09
1.210000000000000000e+02 2.528092873570135376e-09
1.215000000000000000e+02 2.527667303200449251e-09
1.220000000000000000e+02 2.527197523463187092e-09
1.225000000000000000e+02 2.526683434780088559e-09
1.229999999999999858e+02 2.526124933758931835e-09
1.235000000000000000e+02 2.525521913582548402e-09
1.240000000000000000e+02 2.524874264392686541e-09
1.244999999999999858e+02 2.524181873668492788e-09
1.250000000000000000e+02 2.523444626599560872e-09
1.254999999999999858e+02 2.522662406453322747e-09
1.260000000000000000e+02 2.521835094936828441e-09
1.264999999999999858e+02 2.520962572552642996e-09
1.270000000000000000e+02 2.520044718948914263e-09
1.274999999999999858e+02 2.519081413263336938e-09
1.280000000000000000e+02 2.518072534461086860e-09
1.285000000000000000e+02 2.517017961666551045e-09
1.290000000000000000e+02 2.515917574488789752e-09
1.295000000000000000e+02 2.514771253340710742e-09
1.300000000000000000e+02 2.513578879751727420e-09
1.305000000000000000e+02 2.512340336674017492e-09
1.310000000000000000e+02 2.511055508782293221e-09
1.315000000000000000e+02 2.509724282766843807e-09
1.319999999999999716e+02 2.508346547620086466e-09
1.325000000000000000e+02 2.506922194916313952e-09
1.330000000000000000e+02 2.505451119084808086e-09
1.335000000000000000e+02 2.503933217676123677e-09
1.340000000000000000e+02 2.502368391621582929e-09
1.345000000000000000e+02 2.500756545486034134e-09
1.350000000000000000e+02 2.499097587713655003e-09
1.355000000000000000e+02 2.497391430866941279e-09
1.360000000000000000e+02 2.495637991858829744e-09
1.364999999999999716e+02 2.493837192177936192e-09
1.370000000000000000e+02 2.491988958106845912e-09
1.374999999999999716e+02 2.490093220933597712e-09
1.380000000000000000e+02 2.488149917156180341e-09
1.385000000000000000e+02 2.486158988680251400e-09
1.390000000000000000e+02 2.484120383009826047e-09
1.395000000000000000e+02 2.482034053431311453e-09
1.400000000000000000e+02 2.479899959190430802e-09
1.405000000000000000e+02 2.477718065662597276e-09
1.409999999999999716e+02 2.475488344516225972e-09
1.415000000000000000e+02 2.473210773869485869e-09
1.419999999999999716e+02 2.470885338440145668e-09
1.425000000000000000e+02 2.468512029688791838e-09
1.430000000000000000e+02 2.466090845955335758e-09
1.435000000000000000e+02 2.463621792588893058e-09
1.440000000000000000e+02 2.461104882071063318e-09
1.445000000000000000e+02 2.458540134132630768e-09
1.450000000000000000e+02 2.455927575863849394e-09
1.455000000000000000e+02 2.453267241818146974e-09
1.460000000000000000e+02 2.450559174109495826e-09
1.464999999999999716e+02 2.447803422503495727e-09
1.470000000000000000e+02 2.445000044502058187e-09
1.474999999999999716e+02 2.442149105421897198e-09
1.480000000000000000e+02 2.439250678466915817e-09
1.485000000000000000e+02 2.436304844794416591e-09
1.490000000000000000e+02 2.433311693575317827e-09
1.495000000000000000e+02 2.430271322048381070e-09
1.500000000000000000e+02 2.427183835568546991e-09
1.505000000000000000e+02 2.424049347649480179e-09
1.509999999999999716e+02 2.420867980000334008e-09
1.515000000000000000e+02 2.417639862556820789e-09
1.519999999999999716e+02 2.414365133506707536e-09
1.525000000000000000e+02 2.411043939309860214e-09
1.530000000000000000e+02 2.407676434712659007e-09
1.535000000000000000e+02 2.404262782757377730e-09
1.540000000000000000e+02 2.400803154785902408e-09
1.545000000000000000e+02 2.397297730438559584e-09
1.550000000000000000e+02 2.393746697647723034e-09
1.554999999999999716e+02 2.390150252626407363e-09
1.560000000000000000e+02 2.386508599851965515e-09
1.564999999999999716e+02 2.382821952044891441e-09
1.570000000000000000e+02 2.379090530142900812e-09
1.574999999999999716e+02 2.375314563270396056e-09
1.580000000000000000e+02 2.371494288703255350e-09
1.585000000000000000e+02 2.367629951829255337e-09
1.590000000000000000e+02 2.363721806104054774e-09
1.595000000000000000e+02 2.359770113002777173e-09
1.600000000000000000e+02 2.355775141967689557e-09
1.605000000000000000e+02 2.351737170351392523e-09
1.609999999999999716e+02 2.347656483356348793e-09
1.615000000000000000e+02 2.343533373970175350e-09
1.619999999999999716e+02 2.339368142897465563e-09
1.625000000000000000e+02 2.335161098487469198e-09
1.630000000000000000e+02 2.330912556658575789e-09
1.635000000000000000e+02 2.326622840818846986e-09
1.640000000000000000e+02 2.322292281783475096e-09
1.645000000000000000e+02 2.317921217688579282e-09
1.650000000000000000e+02 2.313509993902021429e-09
1.654999999999999716e+02 2.309058962930849602e-09
1.660000000000000000e+02 2.304568484325797971e-09
1.664999999999999716e+02 2.300038924582805170e-09
1.670000000000000000e+02 2.295470657041646212e-09
1.675000000000000000e+02 2.290864061781797475e-09
1.680000000000000000e+02 2.286219525515604262e-09
1.685000000000000000e+02 2.281537441478881613e-09
1.690000000000000000e+02 2.276818209319029444e-09
1.695000000000000000e+02 2.272062234980652079e-09
1.699999999999999716e+02 2.267269930589041588e-09
1.705000000000000000e+02 2.262441714331315656e-09
1.709999999999999716e+02 2.257578010335454413e-09
1.715000000000000000e+02 2.252679248547269311e-09
1.719999999999999716e+02 2.247745864605621277e-09
1.725000000000000000e+02 2.242778299715390994e-09
1.730000000000000000e+02 2.237777000519225381e-09
1.735000000000000000e+02 2.232742418967066390e-09
1.740000000000000000e+02 2.227675012184467992e-09
1.745000000000000000e+02 2.222575242339311733e-09
1.750000000000000000e+02 2.217443576506889861e-09
1.754999999999999716e+02 2.212280486534108318e-09
1.760000000000000000e+02 2.207086448902009328e-09
1.764999999999999716e+02 2.201861944587370840e-09
1.770000000000000000e+02 2.196607458923149172e-09
1.775000000000000000e+02 2.191323481457910411e-09
1.780000000000000000e+02 2.186010505814474351e-09
1.785000000000000000e+02 2.180669029547536443e-09
1.790000000000000000e+02 2.175299554000656537e-09
1.795000000000000000e+02 2.169902584162456841e-09
1.799999999999999716e+02 2.164478628522462127e-09
1.805000000000000000e+02 2.159028198926120197e-09
1.809999999999999716e+02 2.153551810429508850e-09
1.815000000000000000e+02 2.148049981153667720e-09
1.819999999999999716e+02 2.142523232138648049e-09
1.825000000000000000e+02 2.136972087197206771e-09
1.830000000000000000e+02 2.131397072768600681e-09
1.835000000000000000e+02 2.125798717771856594e-09
1.840000000000000000e+02 2.120177553459523326e-09
1.844999999999999716e+02 2.114534113271077093e-09
1.850000000000000000e+02 2.108868932686571754e-09
1.854999999999999716e+02 2.103182549080552928e-09
1.860000000000000000e+02 2.097475501576041998e-09
1.864999999999999716e+02 2.091748330899006509e-09
1.870000000000000000e+02 2.086001579232925681e-09
1.875000000000000000e+02 2.080235790074041667e-09
1.880000000000000000e+02 2.074451508087040104e-09
1.885000000000000000e+02 2.068649278961076024e-09
1.890000000000000000e+02 2.062829649266663743e-09
1.895000000000000000e+02 2.056993166313010549e-09
1.899999999999999716e+02 2.051140378006184168e-09
1.905000000000000000e+02 2.045271832707933307e-09
1.909999999999999716e+02 2.039388079095422221e-09
1.915000000000000000e+02 2.033489666021718844e-09
1.920000000000000000e+02 2.027577142377345433e-09
1.925000000000000000e+02 2.021651056952514536e-09
1.930000000000000000e+02 2.015711958300725665e-09
1.935000000000000000e+02 2.009760394603138282e-09
1.940000000000000000e+02 2.003796913534090429e-09
1.944999999999999716e+02 1.997822062127925547e-09
1.950000000000000000e+02 1.991836386646657222e-09
1.954999999999999716e+02 1.985840432449277547e-09
1.960000000000000000e+02 1.979834743861972482e-09
1.964999999999999716e+02 1.973819864049826142e-09
1.970000000000000000e+02 1.967796334889808043e-09
1.975000000000000000e+02 1.961764696845085483e-09
1.980000000000000000e+02 1.955725488840897240e-09
1.985000000000000000e+02 1.949679248141609301e-09
1.989999999999999716e+02 1.943626510229525044e-09
1.995000000000000000e+02 1.937567808685041242e-09
1.999999999999999716e+02 1.931503675068262390e-09
2.005000000000000000e+02 1.925434638802476595e-09
2.009999999999999716e+02 1.919361227058845364e-09
2.015000000000000000e+02 1.913283964643022779e-09
2.020000000000000000e+02 1.907203373883270636e-09
2.025000000000000000e+02 1.901119974520239524e-09
2.030000000000000000e+02 1.895034283598474161e-09
2.035000000000000000e+02 1.888946815359646709e-09
2.040000000000000000e+02 1.882858081137571843e-09
2.044999999999999716e+02 1.876768589254803789e-09
2.050000000000000000e+02 1.870678844921263697e-09
2.054999999999999716e+02 1.864589350134389004e-09
2.060000000000000000e+02 1.858500603581343735e-09
2.064999999999999716e+02 1.852413100542935889e-09
2.070000000000000000e+02 1.846327332799339738e-09
2.075000000000000000e+02 1.840243788537748757e-09
2.080000000000000000e+02 1.834162952261957554e-09
2.085000000000000000e+02 1.828085304703562161e-09
2.089999999999999716e+02 1.822011322735470450e-09
2.095000000000000000e+02 1.815941479287013546e-09
2.099999999999999716e+02 1.809876243260908061e-09
2.105000000000000000e+02 1.803816079452513754e-09
2.109999999999999716e+02 1.797761448470631815e-09
2.115000000000000000e+02 1.791712806660513788e-09
2.120000000000000000e+02 1.785670606028558564e-09
2.125000000000000000e+02 1.779635294169315552e-09
2.130000000000000000e+02 1.773607314193971194e-09
2.134999999999999716e+02 1.767587104661319502e-09
2.140000000000000000e+02 1.761575099510148728e-09
2.144999999999999716e+02 1.755571727994112679e-09
2.150000000000000000e+02 1.749577414618184838e-09
2.154999999999999716e+02 1.743592579077120473e-09
2.160000000000000000e+02 1.737617636196132896e-09
2.164999999999999716e+02 1.731652995873268754e-09
2.170000000000000000e+02 1.725699063023816112e-09
2.175000000000000000e+02 1.719756237526620228e-09
2.180000000000000000e+02 1.713824914172586596e-09
2.185000000000000000e+02 1.707905482614687595e-09
2.189999999999999716e+02 1.701998327320409742e-09
2.195000000000000000e+02 1.696103827525753137e-09
2.199999999999999716e+02 1.690222357191313760e-09
2.205000000000000000e+02 1.684354284960291237e-09
2.209999999999999716e+02 1.678499974118522980e-09
2.215000000000000000e+02 1.672659782555892909e-09
2.220000000000000000e+02 1.666834062730604694e-09
2.225000000000000000e+02 1.661023161634262114e-09
2.230000000000000000e+02 1.655227420759550704e-09
2.234999999999999716e+02 1.649447176069597322e-09
2.240000000000000000e+02 1.643682757969180550e-09
2.244999999999999716e+02 1.637934491277599991e-09
2.250000000000000000e+02 1.632202695203628623e-09
2.254999999999999716e+02 1.626487683282513067e-09
2.260000000000000000e+02 1.620789763184362163e-09
2.265000000000000000e+02 1.615109236835365738e-09
2.270000000000000000e+02 1.609446400469315138e-09
2.275000000000000000e+02 1.603801544611440117e-09
2.279999999999999716e+02 1.598174954055448374e-09
2.285000000000000000e+02 1.592566907612957653e-09
2.289999999999999716e+02 1.586977678078734515e-09
2.295000000000000000e+02 1.581407532488642335e-09
2.299999999999999716e+02 1.575856732126542065e-09
2.305000000000000000e+02 1.570325532518113598e-09
2.309999999999999716e+02 1.564814183426873523e-09
2.315000000000000000e+02 1.559322928850686690e-09
2.320000000000000000e+02 1.553852007020922492e-09
2.325000000000000000e+02 1.548401650402770636e-09
2.330000000000000000e+02 1.542972085697007593e-09
2.334999999999999716e+02 1.537563533843658313e-09
2.340000000000000000e+02 1.532176210026967379e-09
2.344999999999999716e+02 1.526810323681853494e-09
2.350000000000000000e+02 1.521466078502043565e-09
2.354999999999999716e+02 1.516143672449525512e-09
2.360000000000000000e+02 1.510843297765551842e-09
2.365000000000000000e+02 1.505565140982953264e-09
2.370000000000000000e+02 1.500309382940071100e-09
2.375000000000000000e+02 1.495076198795882487e-09
2.379999999999999716e+02 1.489865758046528485e-09
2.385000000000000000e+02 1.484678224543519281e-09
2.389999999999999716e+02 1.479513756512552141e-09
2.395000000000000000e+02 1.474372506574446106e-09
2.399999999999999716e+02 1.469254621766899326e-09
2.405000000000000000e+02 1.464160243567469377e-09
2.409999999999999716e+02 1.459089507918126670e-09
2.415000000000000000e+02 1.454042545250744438e-09
2.420000000000000000e+02 1.449019480513872293e-09
2.424999999999999716e+02 1.444020433200729674e-09
2.430000000000000000e+02 1.439045517378259328e-09
2.434999999999999716e+02 1.434094841717439961e-09
2.440000000000000000e+02 1.429168509524545805e-09
2.444999999999999716e+02 1.424266618773725755e-09
2.450000000000000000e+02 1.419389262140315988e-09
2.455000000000000000e+02 1.414536527035544752e-09
2.459999999999999716e+02 1.409708495641930310e-09
2.464999999999999716e+02 1.404905244949977984e-09
2.470000000000000000e+02 1.400126846795708101e-09
2.475000000000000000e+02 1.395373367898851260e-09
2.480000000000000000e+02 1.390644869902648337e-09
2.484999999999999716e+02 1.385941409413889129e-09
2.489999999999999716e+02 1.381263038044118354e-09
2.495000000000000000e+02 1.376609802451856811e-09
2.500000000000000000e+02 1.371981744385171405e-09
2.504999999999999716e+02 1.367378900725675158e-09
2.509999999999999716e+02 1.362801303532813215e-09
2.515000000000000000e+02 1.358248980089185936e-09
2.520000000000000000e+02 1.353721952946508700e-09
2.525000000000000000e+02 1.349220239972371189e-09
2.529999999999999716e+02 1.344743854397656342e-09
2.534999999999999716e+02 1.340292804864387994e-09
2.540000000000000000e+02 1.335867095475196075e-09
2.545000000000000000e+02 1.331466725841695300e-09
2.549999999999999716e+02 1.327091691135221324e-09
2.554999999999999716e+02 1.322741982137261052e-09
2.560000000000000000e+02 1.318417585290438187e-09
2.565000000000000000e+02 1.314118482750316040e-09
2.570000000000000000e+02 1.309844652437872834e-09
2.574999999999999432e+02 1.305596068091656264e-09
2.580000000000000000e+02 1.301372699321624482e-09
2.585000000000000000e+02 1.297174511662485389e-09
2.590000000000000000e+02 1.293001466627697465e-09
2.594999999999999432e+02 1.288853521764571581e-09
2.600000000000000000e+02 1.284730630708504268e-09
2.605000000000000000e+02 1.280632743238771670e-09
2.610000000000000000e+02 1.276559805334134691e-09
2.615000000000000000e+02 1.272511759228631296e-09
2.620000000000000000e+02 1.268488543468323993e-09
2.625000000000000000e+02 1.264490092967482563e-09
2.630000000000000000e+02 1.260516339065723836e-09
2.635000000000000000e+02 1.256567209585314004e-09
2.639999999999999432e+02 1.252642628888333425e-09
2.645000000000000000e+02 1.248742517934439670e-09
2.650000000000000000e+02 1.244866794338720132e-09
2.655000000000000000e+02 1.241015372429782431e-09
2.660000000000000000e+02 1.237188163307675672e-09
2.665000000000000000e+02 1.233385074902555538e-09
2.670000000000000000e+02 1.229606012033020797e-09
2.675000000000000000e+02 1.225850876464570145e-09
2.680000000000000000e+02 1.222119566968500579e-09
2.684999999999999432e+02 1.218411979380611360e-09
2.690000000000000000e+02 1.214728006659826932e-09
2.695000000000000000e+02 1.211067538947303935e-09
2.700000000000000000e+02 1.207430463625035715e-09
2.704999999999999432e+02 1.203816665375105539e-09
2.710000000000000000e+02 1.200226026238236929e-09
2.715000000000000000e+02 1.196658425672812162e-09
2.720000000000000000e+02 1.193113740613750790e-09
2.725000000000000000e+02 1.189591845531078360e-09
2.729999999999999432e+02 1.186092612488904811e-09
2.735000000000000000e+02 1.182615911203630070e-09
2.740000000000000000e+02 1.179161609102875917e-09
2.745000000000000000e+02 1.175729571383738107e-09
2.749999999999999432e+02 1.172319661070986800e-09
2.755000000000000000e+02 1.168931739075130300e-09
2.760000000000000000e+02 1.165565664250712258e-09
2.765000000000000000e+02 1.162221293453711187e-09
2.770000000000000000e+02 1.158898481599411670e-09
2.774999999999999432e+02 1.155597081719764163e-09
2.780000000000000000e+02 1.152316945020566963e-09
2.785000000000000000e+02 1.149057920938389048e-09
2.790000000000000000e+02 1.145819857197568205e-09
2.794999999999999432e+02 1.142602599866256647e-09
2.800000000000000000e+02 1.139405993413217097e-09
2.805000000000000000e+02 1.136229880763362798e-09
2.810000000000000000e+02 1.133074103353647623e-09
2.815000000000000000e+02 1.129938501188323187e-09
2.819999999999999432e+02 1.126822912894149639e-09
2.825000000000000000e+02 1.123727175775162465e-09
2.830000000000000000e+02 1.120651125866934292e-09
2.835000000000000000e+02 1.117594597990930786e-09
2.839999999999999432e+02 1.114557425808049922e-09
2.845000000000000000e+02 1.111539441872190199e-09
2.850000000000000000e+02 1.108540477683067154e-09
2.855000000000000000e+02 1.105560363739192211e-09
2.860000000000000000e+02 1.102598929589683765e-09
2.864999999999999432e+02 1.099656003886627090e-09
2.870000000000000000e+02 1.096731414436148812e-09
2.875000000000000000e+02 1.093824988249773455e-09
2.880000000000000000e+02 1.090936551594815279e-09
2.884999999999999432e+02 1.088065930044709952e-09
2.890000000000000000e+02 1.085212948528742367e-09
2.895000000000000000e+02 1.082377431381512047e-09
2.900000000000000000e+02 1.079559202391450594e-09
2.905000000000000000e+02 1.076758084849780445e-09
2.910000000000000000e+02 1.073973901597994002e-09
2.915000000000000000e+02 1.071206475075445881e-09
2.920000000000000000e+02 1.068455627366653379e-09
2.925000000000000000e+02 1.065721180247296605e-09
2.929999999999999432e+02 1.063002955230680180e-09
2.935000000000000000e+02 1.060300773613263950e-09
2.940000000000000000e+02 1.057614456519252774e-09
2.945000000000000000e+02 1.054943824945534353e-09
2.949999999999999432e+02 1.052288699805664557e-09
2.955000000000000000e+02 1.049648901973243953e-09
2.960000000000000000e+02 1.047024252324719022e-09
2.965000000000000000e+02 1.044414571782305390e-09
2.970000000000000000e+02 1.041819681355429161e-09
2.974999999999999432e+02 1.039239402182441844e-09
2.980000000000000000e+02 1.036673555571264491e-09
2.985000000000000000e+02 1.034121963039742740e-09
2.990000000000000000e+02 1.031584446355467079e-09
2.994999999999999432e+02 1.029060827574890633e-09
3.000000000000000000e+02 1.026550929082046183e-09
3.005000000000000000e+02 1.024054573626619420e-09
3.010000000000000000e+02 1.021571584361552998e-09
3.015000000000000000e+02 1.019101784879922034e-09
3.019999999999999432e+02 1.016644999251368105e-09
3.025000000000000000e+02 1.014201052058132480e-09
3.030000000000000000e+02 1.011769768430104380e-09
3.035000000000000000e+02 1.009350974079698428e-09
3.039999999999999432e+02 1.006944495335991361e-09
3.045000000000000000e+02 1.004550159178185204e-09
3.050000000000000000e+02 1.002167793268739996e-09
3.055000000000000000e+02 9.997972259859220991e-10
3.060000000000000000e+02 9.974382864552099778e-10
3.064999999999999432e+02 9.950908045811702199e-10
3.070000000000000000e+02 9.927546110777067064e-10
3.075000000000000000e+02 9.904295374985184354e-10
3.080000000000000000e+02 9.881154162663047874e-10
3.084999999999999432e+02 9.858120807021525648e-10
3.090000000000000000e+02 9.835193650535341940e-10
3.095000000000000000e+02 9.812371045225201682e-10
3.100000000000000000e+02 9.789651352926398761e-10
3.105000000000000000e+02 9.767032945558704377e-10
3.109999999999999432e+02 9.744514205386362317e-10
3.115000000000000000e+02 9.722093525272955710e-10
3.120000000000000000e+02 9.699769308930030631e-10
3.125000000000000000e+02 9.677539971162663285e-10
3.129999999999999432e+02 9.655403938107357145e-10
3.135000000000000000e+02 9.633359647462801529e-10
3.140000000000000000e+02 9.611405548719027515e-10
3.145000000000000000e+02 9.589540103375605779e-10
3.149999999999999432e+02 9.567761785158496123e-10
3.154999999999999432e+02 9.546069080230364357e-10
3.160000000000000000e+02 9.524460487394393395e-10
3.165000000000000000e+02 9.502934518290763463e-10
3.170000000000000000e+02 9.481489697592133494e-10
3.174999999999999432e+02 9.460124563192174198e-10
3.180000000000000000e+02 9.438837666382495794e-10
3.185000000000000000e+02 9.417627572032938224e-10
3.190000000000000000e+02 9.396492858761565046e-10
3.194999999999999432e+02 9.375432119100970160e-10
3.200000000000000000e+02 9.354443959657024108e-10
3.205000000000000000e+02 9.333527001262965418e-10
3.210000000000000000e+02 9.312679879131111726e-10
3.215000000000000000e+02 9.291901242994919780e-10
3.219999999999999432e+02 9.271189757247416180e-10
3.225000000000000000e+02 9.250544101076479667e-10
3.230000000000000000e+02 9.229962968591426641e-10
3.235000000000000000e+02 9.209445068946854569e-10
3.239999999999999432e+02 9.188989126459158655e-10
3.245000000000000000e+02 9.168593880721639183e-10
3.250000000000000000e+02 9.148258086710404422e-10
3.255000000000000000e+02 9.127980514886371303e-10
3.260000000000000000e+02 9.107759951295629304e-10
3.264999999999999432e+02 9.087595197658049078e-10
3.270000000000000000e+02 9.067485071459170841e-10
3.275000000000000000e+02 9.047428406030010759e-10
3.280000000000000000e+02 9.027424050627073096e-10
3.284999999999999432e+02 9.007470870503657316e-10
3.290000000000000000e+02 8.987567746980026781e-10
3.295000000000000000e+02 8.967713577505112292e-10
3.300000000000000000e+02 8.947907275717590068e-10
3.305000000000000000e+02 8.928147771500726922e-10
3.309999999999999432e+02 8.908434011028268109e-10
3.315000000000000000e+02 8.888764956814780569e-10
3.320000000000000000e+02 8.869139587753626722e-10
3.325000000000000000e+02 8.849556899153697491e-10
3.329999999999999432e+02 8.830015902771338374e-10
3.335000000000000000e+02 8.810515626839120847e-10
3.340000000000000000e+02 8.791055116088349958e-10
3.345000000000000000e+02 8.771633431766511625e-10
3.350000000000000000e+02 8.752249651656893366e-10
3.354999999999999432e+02 8.732902870084341475e-10
3.360000000000000000e+02 8.713592197923965026e-10
3.365000000000000000e+02 8.694316762606001770e-10
3.370000000000000000e+02 8.675075708108056072e-10
3.374999999999999432e+02 8.655868194958766428e-10
3.380000000000000000e+02 8.636693400221018866e-10
3.385000000000000000e+02 8.617550517482252389e-10
3.390000000000000000e+02 8.598438756835438993e-10
3.394999999999999432e+02 8.579357344863017749e-10
3.399999999999999432e+02 8.560305524608637282e-10
3.405000000000000000e+02 8.541282555549634433e-10
3.410000000000000000e+02 8.522287713566203177e-10
3.415000000000000000e+02 8.503320290906954951e-10
3.419999999999999432e+02 8.484379596149504539e-10
3.425000000000000000e+02 8.465464954158564060e-10
3.430000000000000000e+02 8.446575706041772564e-10
3.435000000000000000e+02 8.427711209099411719e-10
3.439999999999999432e+02 8.408870836774040854e-10
3.444999999999999432e+02 8.390053978593388407e-10
3.450000000000000000e+02 8.371260040114231856e-10
3.455000000000000000e+02 8.352488442860551497e-10
3.460000000000000000e+02 8.333738624258392034e-10
3.464999999999999432e+02 8.315010037568804081e-10
3.470000000000000000e+02 8.296302151815760546e-10
3.475000000000000000e+02 8.277614451716632095e-10
3.480000000000000000e+02 8.258946437604506623e-10
3.484999999999999432e+02 8.240297625345794828e-10
3.490000000000000000e+02 8.221667546265134620e-10
3.495000000000000000e+02 8.203055747054634926e-10
3.500000000000000000e+02 8.184461789691109041e-10
3.505000000000000000e+02 8.165885251345899526e-10
3.509999999999999432e+02 8.147325724290355250e-10
3.515000000000000000e+02 8.128782815805390559e-10
3.520000000000000000e+02 8.110256148081341629e-10
3.525000000000000000e+02 8.091745358120026204e-10
3.529999999999999432e+02 8.073250097632756370e-10
3.535000000000000000e+02 8.054770032937144667e-10
3.540000000000000000e+02 8.036304844849140479e-10
3.545000000000000000e+02 8.017854228578587106e-10
3.550000000000000000e+02 7.999417893614840260e-10
3.554999999999999432e+02 7.980995563617000170e-10
3.560000000000000000e+02 7.962586976297533470e-10
3.565000000000000000e+02 7.944191883309734242e-10
3.570000000000000000e+02 7.925810050125267165e-10
3.574999999999999432e+02 7.907441255915857941e-10
3.580000000000000000e+02 7.889085293432198189e-10
3.585000000000000000e+02 7.870741968878780609e-10
3.590000000000000000e+02 7.852411101790398849e-10
3.595000000000000000e+02 7.834092524904424617e-10
3.599999999999999432e+02 7.815786084031426290e-10
3.605000000000000000e+02 7.797491637927604224e-10
3.610000000000000000e+02 7.779209058159498128e-10
3.615000000000000000e+02 7.760938228974000795e-10
3.619999999999999432e+02 7.742679047163961941e-10
3.625000000000000000e+02 7.724431421930670454e-10
3.630000000000000000e+02 7.706195274747373733e-10
3.635000000000000000e+02 7.687970539221557284e-10
3.639999999999999432e+02 7.669757160955228748e-10
3.644999999999999432e+02 7.651555097405007532e-10
3.650000000000000000e+02 7.633364317737894503e-10
3.655000000000000000e+02 7.615184802691049358e-10
3.660000000000000000e+02 7.597016544426096206e-10
3.664999999999999432e+02 7.578859546385681140e-10
3.670000000000000000e+02 7.560713823146272346e-10
3.675000000000000000e+02 7.542579400272542196e-10
3.680000000000000000e+02 7.524456314169409451e-10
3.684999999999999432e+02 7.506344611933498300e-10
3.689999999999999432e+02 7.488244351204050432e-10
3.695000000000000000e+02 7.470155600013715092e-10
3.700000000000000000e+02 7.452078436636479166e-10
3.705000000000000000e+02 7.434012949439111744e-10
3.709999999999999432e+02 7.415959236726817392e-10
3.715000000000000000e+02 7.397917406593124578e-10
3.720000000000000000e+02 7.379887576763644701e-10
3.725000000000000000e+02 7.361869874448319020e-10
3.729999999999999432e+02 7.343864436181916520e-10
3.734999999999999432e+02 7.325871407674448636e-10
3.740000000000000000e+02 7.307890943654604642e-10
3.745000000000000000e+02 7.289923207713692659e-10
3.750000000000000000e+02 7.271968372154736056e-10
3.754999999999999432e+02 7.254026617832928926e-10
3.760000000000000000e+02 7.236098134001984183e-10
3.765000000000000000e+02 7.218183118159867481e-10
3.770000000000000000e+02 7.200281775891271005e-10
3.774999999999999432e+02 7.182394320711643397e-10
3.780000000000000000e+02 7.164520973911402695e-10
3.785000000000000000e+02 7.146661964402593593e-10
3.790000000000000000e+02 7.128817528559633456e-10
3.795000000000000000e+02 7.110987910063965736e-10
3.799999999999999432e+02 7.093173359750901277e-10
3.805000000000000000e+02 7.075374135451910126e-10
3.810000000000000000e+02 7.057590501838541860e-10
3.815000000000000000e+02 7.039822730269360982e-10
3.819999999999999432e+02 7.022071098633008008e-10
3.825000000000000000e+02 7.004335891193515664e-10
3.830000000000000000e+02 6.986617398436554621e-10
3.835000000000000000e+02 6.968915916915500347e-10
3.840000000000000000e+02 6.951231749097043991e-10
3.844999999999999432e+02 6.933565203206373113e-10
3.850000000000000000e+02 6.915916593075788335e-10
3.855000000000000000e+02 6.898286237992025442e-10
3.860000000000000000e+02 6.880674462541364776e-10
3.864999999999999432e+02 6.863081596462612296e-10
3.870000000000000000e+02 6.845507974491320781e-10
3.875000000000000000e+02 6.827953936211077238e-10
3.880000000000000000e+02 6.810419825903610537e-10
3.884999999999999432e+02 6.792905992397738919e-10
3.889999999999999432e+02 6.775412788921702754e-10
3.895000000000000000e+02 6.757940572955763023e-10
3.900000000000000000e+02 6.740489706081734056e-10
3.905000000000000000e+02 6.723060553837386312e-10
3.909999999999999432e+02 6.705653485571341315e-10
3.915000000000000000e+02 6.688268874295947245e-10
3.920000000000000000e+02 6.670907096542761179e-10
3.925000000000000000e+02 6.653568532220368117e-10
3.929999999999999432e+02 6.636253564466705462e-10
3.934999999999999432e+02 6.618962579513749712e-10
3.940000000000000000e+02 6.601695966537304599e-10
3.945000000000000000e+02 6.584454117524529146e-10
3.950000000000000000e+02 6.567237427129262743e-10
3.954999999999999432e+02 6.550046292533053637e-10
3.960000000000000000e+02 6.532881113310163055e-10
3.965000000000000000e+02 6.515742291289441551e-10
3.970000000000000000e+02 6.498630230415278909e-10
3.974999999999999432e+02 6.481545336617168103e-10
3.979999999999999432e+02 6.464488017671250774e-10
3.985000000000000000e+02 6.447458683072058734e-10
3.990000000000000000e+02 6.430457743895366390e-10
3.995000000000000000e+02 6.413485612670305523e-10
3.999999999999999432e+02 6.396542703249131895e-10
4.005000000000000000e+02 6.379629430676553470e-10
4.010000000000000000e+02 6.362746211065407229e-10
4.015000000000000000e+02 6.345893461464595653e-10
4.019999999999999432e+02 6.329071599738689547e-10
4.024999999999999432e+02 6.312281044440950650e-10
4.030000000000000000e+02 6.295522214690801369e-10
4.035000000000000000e+02 6.278795530050712388e-10
4.040000000000000000e+02 6.262101410405350544e-10
4.044999999999999432e+02 6.245440275843749018e-10
4.050000000000000000e+02 6.228812546537788300e-10
4.055000000000000000e+02 6.212218642626655600e-10
4.060000000000000000e+02 6.195658984099472055e-10
4.064999999999999432e+02 6.179133990681836637e-10
4.070000000000000000e+02 6.162644081720615402e-10
4.075000000000000000e+02 6.146189676071376685e-10
4.080000000000000000e+02 6.129771191988880660e-10
4.084999999999999432e+02 6.113389047015449246e-10
4.089999999999999432e+02 6.097043657871945771e-10
4.095000000000000000e+02 6.080735440351559813e-10
4.100000000000000000e+02 6.064464809212698682e-10
4.105000000000000000e+02 6.048232178074952916e-10
4.109999999999999432e+02 6.032037959314856015e-10
4.115000000000000000e+02 6.015882563963764856e-10
4.120000000000000000e+02 5.999766401606385311e-10
4.125000000000000000e+02 5.983689880281983106e-10
4.129999999999999432e+02 5.967653406385904859e-10
4.134999999999999432e+02 5.951657384571562355e-10
4.140000000000000000e+02 5.935702217655608689e-10
4.145000000000000000e+02 5.919788306524297293e-10
4.150000000000000000e+02 5.903916050038779055e-10
4.154999999999999432e+02 5.888085844944077298e-10
4.160000000000000000e+02 5.872298085779476204e-10
4.165000000000000000e+02 5.856553164789444837e-10
4.170000000000000000e+02 5.840851471834768987e-10
4.174999999999999432e+02 5.825193394307069300e-10
4.179999999999999432e+02 5.809579317044814525e-10
4.185000000000000000e+02 5.794009622248656472e-10
4.190000000000000000e+02 5.778484689399158638e-10
4.195000000000000000e+02 5.763004895176876074e-10
4.199999999999999432e+02 5.747570613381490215e-10
4.205000000000000000e+02 5.732182214855947109e-10
4.210000000000000000e+02 5.716840067406671714e-10
4.215000000000000000e+02 5.701544535732711601e-10
4.219999999999999432e+02 5.686295981346231463e-10
4.224999999999999432e+02 5.671094762503155048e-10
4.230000000000000000e+02 5.655941234132826894e-10
4.235000000000000000e+02 5.640835747765043622e-10
4.240000000000000000e+02 5.625778651464471957e-10
4.244999999999999432e+02 5.610770289761353742e-10
4.250000000000000000e+02 5.595811003586698400e-10
4.255000000000000000e+02 5.580901130207995495e-10
4.260000000000000000e+02 5.566041003165072043e-10
4.264999999999999432e+02 5.551230952209217190e-10
4.269999999999999432e+02 5.536471303242790790e-10
4.275000000000000000e+02 5.521762378260121349e-10
4.280000000000000000e+02 5.507104495289176349e-10
4.285000000000000000e+02 5.492497968335852670e-10
4.289999999999999432e+02 5.477943107328990795e-10
4.295000000000000000e+02 5.463440218066069360e-10
4.300000000000000000e+02 5.448989602161393674e-10
4.305000000000000000e+02 5.434591556994511693e-10
4.309999999999999432e+02 5.420246375661567530e-10
4.315000000000000000e+02 5.405954346925273577e-10
4.320000000000000000e+02 5.391715755168640083e-10
4.325000000000000000e+02 5.377530880350839900e-10
4.329999999999999432e+02 5.363399997959342645e-10
4.334999999999999432e+02 5.349323378968808992e-10
4.340000000000000000e+02 5.335301289799750254e-10
4.345000000000000000e+02 5.321333992275642167e-10
4.350000000000000000e+02 5.307421743585854794e-10
4.354999999999999432e+02 5.293564796247097638e-10
4.360000000000000000e+02 5.279763398064775826e-10
4.365000000000000000e+02 5.266017792099713672e-10
4.370000000000000000e+02 5.252328216633032587e-10
4.374999999999999432e+02 5.238694905132516881e-10
4.379999999999999432e+02 5.225118086221859187e-10
4.385000000000000000e+02 5.211597983648831585e-10
4.390000000000000000e+02 5.198134816256755112e-10
4.395000000000000000e+02 5.184728797956735440e-10
4.399999999999999432e+02 5.171380137699874779e-10
4.405000000000000000e+02 5.158089039451137110e-10
4.410000000000000000e+02 5.144855702166017546e-10
4.415000000000000000e+02 5.131680319766960457e-10
4.419999999999999432e+02 5.118563081120183932e-10
4.424999999999999432e+02 5.105504170015499674e-10
4.430000000000000000e+02 5.092503765146066720e-10
4.435000000000000000e+02 5.079562040090490222e-10
4.440000000000000000e+02 5.066679163293579155e-10
4.444999999999999432e+02 5.053855298051838604e-10
4.450000000000000000e+02 5.041090602496757614e-10
4.455000000000000000e+02 5.028385229580442095e-10
4.460000000000000000e+02 5.015739327065031049e-10
4.464999999999999432e+02 5.003153037506596530e-10
4.469999999999999432e+02 4.990626498247840676e-10
4.475000000000000000e+02 4.978159841406361117e-10
4.480000000000000000e+02 4.965753193866703837e-10
4.485000000000000000e+02 4.953406677272044838e-10
4.489999999999999432e+02 4.941120408018003867e-10
4.495000000000000000e+02 4.928894497246528443e-10
4.500000000000000000e+02 4.916729050842091934e-10
4.505000000000000000e+02 4.904624169427178182e-10
4.509999999999999432e+02 4.892579948360746049e-10
4.514999999999999432e+02 4.880596477735460429e-10
4.520000000000000000e+02 4.868673842378401560e-10
4.525000000000000000e+02 4.856812121850370187e-10
4.530000000000000000e+02 4.845011390448195397e-10
4.534999999999999432e+02 4.833271717206401391e-10
4.540000000000000000e+02 4.821593165900943234e-10
4.545000000000000000e+02 4.809975795052213660e-10
4.550000000000000000e+02 4.798419657932808229e-10
4.554999999999999432e+02 4.786924802570422527e-10
4.559999999999999432e+02 4.775491271757439189e-10
4.565000000000000000e+02 4.764119103057769715e-10
4.570000000000000000e+02 4.752808328814596886e-10
4.574999999999999432e+02 4.741558976162047309e-10
4.579999999999999432e+02 4.730371067033812713e-10
4.585000000000000000e+02 4.719244618175563860e-10
4.590000000000000000e+02 4.708179641157227971e-10
4.595000000000000000e+02 4.697176142385501905e-10
4.599999999999999432e+02 4.686234123117897682e-10
4.605000000000000000e+02 4.675353579476457139e-10
4.610000000000000000e+02 4.664534502465643848e-10
4.615000000000000000e+02 4.653776877985975050e-10
4.619999999999999432e+02 4.643080686852214978e-10
4.624999999999999432e+02 4.632445904811474083e-10
4.630000000000000000e+02 4.621872502560862105e-10
4.635000000000000000e+02 4.611360445767459831e-10
4.640000000000000000e+02 4.600909695087629625e-10
4.644999999999999432e+02 4.590520206189101669e-10
4.650000000000000000e+02 4.580191929770475263e-10
4.655000000000000000e+02 4.569924811585044727e-10
4.660000000000000000e+02 4.559718792462959571e-10
4.664999999999999432e+02 4.549573808334404681e-10
4.669999999999999432e+02 4.539489790254629769e-10
4.675000000000000000e+02 4.529466664428132515e-10
4.680000000000000000e+02 4.519504352233931005e-10
4.685000000000000000e+02 4.509602770252480186e-10
4.689999999999999432e+02 4.499761830292160259e-10
4.695000000000000000e+02 4.489981439415365434e-10
4.700000000000000000e+02 4.480261499969187168e-10
4.705000000000000000e+02 4.470601909611067615e-10
4.709999999999999432e+02 4.461002561339609521e-10
4.714999999999999432e+02 4.451463343523878063e-10
4.720000000000000000e+02 4.441984139933728394e-10
4.725000000000000000e+02 4.432564829769181923e-10
4.730000000000000000e+02 4.423205287695462590e-10
4.734999999999999432e+02 4.413905383870711551e-10
4.740000000000000000e+02 4.404664983980045302e-10
4.745000000000000000e+02 4.395483949269478360e-10
4.750000000000000000e+02 4.386362136578092316e-10
4.754999999999999432e+02 4.377299398370671727e-10
4.759999999999999432e+02 4.368295582775522301e-10
4.765000000000000000e+02 4.359350533616304421e-10
4.770000000000000000e+02 4.350464090447369787e-10
4.774999999999999432e+02 4.341636088591680408e-10
4.779999999999999432e+02 4.332866359174948414e-10
4.785000000000000000e+02 4.324154729162780601e-10
4.790000000000000000e+02 4.315501021396733168e-10
4.795000000000000000e+02 4.306905054633873177e-10
4.799999999999999432e+02 4.298366643582262538e-10
4.804999999999999432e+02 4.289885598940195833e-10
4.810000000000000000e+02 4.281461727434310084e-10
4.815000000000000000e+02 4.273094831858784319e-10
4.819999999999999432e+02 4.264784711114279103e-10
4.824999999999999432e+02 4.256531160246854870e-10
4.830000000000000000e+02 4.248333970489832944e-10
4.835000000000000000e+02 4.240192929300805672e-10
4.840000000000000000e+02 4.232107820405483199e-10
4.844999999999999432e+02 4.224078423836609213e-10
4.849999999999999432e+02 4.216104515974355277e-10
4.855000000000000000e+02 4.208185869589994415e-10
4.860000000000000000e+02 4.200322253885524096e-10
4.864999999999999432e+02 4.192513434536587602e-10
4.869999999999999432e+02 4.184759173734282325e-10
4.875000000000000000e+02 4.177059230227000105e-10
4.880000000000000000e+02 4.169413359364483395e-10
4.885000000000000000e+02 4.161821313139091747e-10
4.889999999999999432e+02 4.154282840230315502e-10
4.895000000000000000e+02 4.146797686046602178e-10
4.900000000000000000e+02 4.139365592770465734e-10
4.904999999999999432e+02 4.131986299399928314e-10
4.910000000000000000e+02 4.124659541794355361e-10
4.914999999999999432e+02 4.117385052717850030e-10
4.919999999999999432e+02 4.110162561883632975e-10
4.925000000000000000e+02 4.102991795996907887e-10
4.929999999999999432e+02 4.095872478801715586e-10
4.935000000000000000e+02 4.088804331122819864e-10
4.940000000000000000e+02 4.081787070913483883e-10
4.944999999999999432e+02 4.074820413297570053e-10
4.950000000000000000e+02 4.067904070615950033e-10
4.954999999999999432e+02 4.061037752471681199e-10
4.960000000000000000e+02 4.054221165774001797e-10
4.965000000000000000e+02 4.047454014785246558e-10
4.969999999999999432e+02 4.040736001163789783e-10
4.975000000000000000e+02 4.034066824012322184e-10
4.979999999999999432e+02 4.027446179920608370e-10
4.985000000000000000e+02 4.020873763012915313e-10
4.990000000000000000e+02 4.014349264992823827e-10
4.994999999999999432e+02 4.007872375188565300e-10
5.000000000000000000e+02 4.001442780598726526e-10
5.004999999999999432e+02 3.995060165938961113e-10
5.009999999999999432e+02 3.988724213685681159e-10
5.015000000000000000e+02 3.982434604123345103e-10
5.019999999999999432e+02 3.976191015389334859e-10
5.025000000000000000e+02 3.969993123520478516e-10
5.030000000000000000e+02 3.963840602497234714e-10
5.034999999999999432e+02 3.957733124290952571e-10
5.040000000000000000e+02 3.951670358908225624e-10
5.044999999999999432e+02 3.945651974436716086e-10
5.050000000000000000e+02 3.939677637092033755e-10
5.055000000000000000e+02 3.933747011260710113e-10
5.059999999999999432e+02 3.927859759548026948e-10
5.065000000000000000e+02 3.922015542821779372e-10
5.069999999999999432e+02 3.916214020258953113e-10
5.075000000000000568e+02 3.910454849389538713e-10
5.080000000000000000e+02 3.904737686142587400e-10
5.084999999999999432e+02 3.899062184890955871e-10
5.090000000000000000e+02 3.893427998496729879e-10
5.094999999999999432e+02 3.887834778355000183e-10
5.099999999999999432e+02 3.882282174440831416e-10
5.105000000000000000e+02 3.876769835351187214e-10
5.109999999999999432e+02 3.871297408351660239e-10
5.115000000000000000e+02 3.865864539419030613e-10
5.120000000000000000e+02 3.860470873288047646e-10
5.124999999999998863e+02 3.855116053493367364e-10
5.130000000000000000e+02 3.849799722414251808e-10
5.135000000000000000e+02 3.844521521319203693e-10
5.140000000000000000e+02 3.839281090409039260e-10
5.145000000000000000e+02 3.834078068860532902e-10
5.149999999999998863e+02 3.828912094869544303e-10
5.155000000000000000e+02 3.823782805695735811e-10
5.160000000000000000e+02 3.818689837703640414e-10
5.164999999999998863e+02 3.813632826407368779e-10
5.170000000000000000e+02 3.808611406512071163e-10
5.175000000000000000e+02 3.803625211957366985e-10
5.180000000000000000e+02 3.798673875959528962e-10
5.185000000000000000e+02 3.793757031053593845e-10
5.189999999999998863e+02 3.788874309135348556e-10
5.195000000000000000e+02 3.784025341503098154e-10
5.200000000000000000e+02 3.779209758899621987e-10
5.205000000000000000e+02 3.774427191553250448e-10
5.210000000000000000e+02 3.769677269219034788e-10
5.214999999999998863e+02 3.764959621219714268e-10
5.220000000000000000e+02 3.760273876486869949e-10
5.225000000000000000e+02 3.755619663600744646e-10
5.230000000000000000e+02 3.750996610831317619e-10
5.235000000000000000e+02 3.746404346177897569e-10
5.240000000000000000e+02 3.741842497408572952e-10
5.245000000000000000e+02 3.737310692100478614e-10
5.250000000000000000e+02 3.732808557679338642e-10
5.254999999999998863e+02 3.728335721457351237e-10
5.260000000000000000e+02 3.723891810673592351e-10
5.265000000000000000e+02 3.719476452531347900e-10
5.270000000000000000e+02 3.715089274236715177e-10
5.275000000000000000e+02 3.710729903037398147e-10
5.279999999999998863e+02 3.706397966259484406e-10
5.285000000000000000e+02 3.702093091346511376e-10
5.290000000000000000e+02 3.697814905894040903e-10
5.295000000000000000e+02 3.693563037689808533e-10
5.300000000000000000e+02 3.689337114748366871e-10
5.304999999999998863e+02 3.685136765348152583e-10
5.310000000000000000e+02 3.680961618068058627e-10
5.315000000000000000e+02 3.676811301822556351e-10
5.320000000000000000e+02 3.672685445897514474e-10
5.325000000000000000e+02 3.668583679986528347e-10
5.330000000000000000e+02 3.664505634224000969e-10
5.335000000000000000e+02 3.660450939221821732e-10
5.340000000000000000e+02 3.656419226102402974e-10
5.344999999999998863e+02 3.652410126533615441e-10
5.350000000000000000e+02 3.648423272762285479e-10
5.355000000000000000e+02 3.644458297648002424e-10
5.360000000000000000e+02 3.640514834695963878e-10
5.365000000000000000e+02 3.636592518090486859e-10
5.369999999999998863e+02 3.632690982726670729e-10
5.375000000000000000e+02 3.628809864244177697e-10
5.380000000000000000e+02 3.624948799057394924e-10
5.385000000000000000e+02 3.621107424388920349e-10
5.390000000000000000e+02 3.617285378299696876e-10
5.394999999999998863e+02 3.613482299720797308e-10
5.400000000000000000e+02 3.609697828484001075e-10
5.405000000000000000e+02 3.605931605351799698e-10
5.409999999999998863e+02 3.602183272048094494e-10
5.415000000000000000e+02 3.598452471287459638e-10
5.420000000000000000e+02 3.594738846805446447e-10
5.425000000000000000e+02 3.591042043386479524e-10
5.430000000000000000e+02 3.587361706894046788e-10
5.434999999999998863e+02 3.583697484298385204e-10
5.440000000000000000e+02 3.580049023704260094e-10
5.445000000000000000e+02 3.576415974380577173e-10
5.450000000000000000e+02 3.572797986785239320e-10
5.455000000000000000e+02 3.569194712594928188e-10
5.459999999999998863e+02 3.565605804730451598e-10
5.465000000000000000e+02 3.562030917383429423e-10
5.470000000000000000e+02 3.558469706043285524e-10
5.475000000000000000e+02 3.554921827521988205e-10
5.480000000000000000e+02 3.551386939980547393e-10
5.484999999999998863e+02 3.547864702953868831e-10
5.490000000000000000e+02 3.544354777375208638e-10
5.495000000000000000e+02 3.540856825601892424e-10
5.499999999999998863e+02 3.537370511437748425e-10
5.505000000000000000e+02 3.533895500158711848e-10
5.510000000000000000e+02 3.530431458535379499e-10
5.515000000000000000e+02 3.526978054856858954e-10
5.520000000000000000e+02 3.523534958952675401e-10
5.524999999999998863e+02 3.520101842216314233e-10
5.530000000000000000e+02 3.516678377626780482e-10
5.535000000000000000e+02 3.513264239770968362e-10
5.540000000000000000e+02 3.509859104865057849e-10
5.545000000000000000e+02 3.506462650774893310e-10
5.549999999999998863e+02 3.503074557038406300e-10
5.555000000000000000e+02 3.499694504884797882e-10
5.560000000000000000e+02 3.496322177255587785e-10
5.565000000000000000e+02 3.492957258824340601e-10
5.570000000000000000e+02 3.489599436015026083e-10
5.575000000000000000e+02 3.486248397023675776e-10
5.580000000000000000e+02 3.482903831834522340e-10
5.585000000000000000e+02 3.479565432240589627e-10
5.589999999999998863e+02 3.476232891861188070e-10
5.595000000000000000e+02 3.472905906159350096e-10
5.600000000000000000e+02 3.469584172460275740e-10
5.605000000000000000e+02 3.466267389967718573e-10
5.610000000000000000e+02 3.462955259781226735e-10
5.614999999999998863e+02 3.459647484913111506e-10
5.620000000000000000e+02 3.456343770304163225e-10
5.625000000000000000e+02 3.453043822839591058e-10
5.630000000000000000e+02 3.449747351364942606e-10
5.635000000000000000e+02 3.446454066701053645e-10
5.639999999999998863e+02 3.443163681659260495e-10
5.645000000000000000e+02 3.439875911055821910e-10
5.650000000000000000e+02 3.436590471725988908e-10
5.654999999999998863e+02 3.433307082539093059e-10
5.660000000000000000e+02 3.430025464410649691e-10
5.665000000000000000e+02 3.426745340316617445e-10
5.670000000000000000e+02 3.423466435306437752e-10
5.675000000000000000e+02 3.420188476515641572e-10
5.679999999999998863e+02 3.416911193177712725e-10
5.685000000000000000e+02 3.413634316637326390e-10
5.690000000000000000e+02 3.410357580360827942e-10
5.695000000000000000e+02 3.407080719948266353e-10
5.700000000000000000e+02 3.403803473145264760e-10
5.704999999999998863e+02 3.400525579852298319e-10
5.710000000000000000e+02 3.397246782136880653e-10
5.715000000000000000e+02 3.393966824242269924e-10
5.720000000000000000e+02 3.390685452598583035e-10
5.725000000000000000e+02 3.387402415831664564e-10
5.729999999999998863e+02 3.384117464773110120e-10
5.735000000000000000e+02 3.380830352468363409e-10
5.740000000000000000e+02 3.377540834186333243e-10
5.744999999999998863e+02 3.374248667427263646e-10
5.750000000000000000e+02 3.370953611930889854e-10
5.755000000000000000e+02 3.367655429684766992e-10
5.760000000000000000e+02 3.364353884930926290e-10
5.765000000000000000e+02 3.361048744173872888e-10
5.769999999999998863e+02 3.357739776187489691e-10
5.775000000000000000e+02 3.354426752021306883e-10
5.780000000000000000e+02 3.351109445007250683e-10
5.785000000000000000e+02 3.347787630765506507e-10
5.790000000000000000e+02 3.344461087210456577e-10
5.794999999999998863e+02 3.341129594556172908e-10
5.800000000000000000e+02 3.337792935321818809e-10
5.805000000000000000e+02 3.334450894336422224e-10
5.810000000000000000e+02 3.331103258743753514e-10
5.815000000000000000e+02 3.327749818006731748e-10
5.820000000000000000e+02 3.324390363911221458e-10
5.825000000000000000e+02 3.321024690570807542e-10
5.830000000000000000e+02 3.317652594429505314e-10
5.834999999999998863e+02 3.314273874265356669e-10
5.840000000000000000e+02 3.310888331194132754e-10
5.845000000000000000e+02 3.307495768671234414e-10
5.850000000000000000e+02 3.304095992495063985e-10
5.855000000000000000e+02 3.300688810808677075e-10
5.859999999999998863e+02 3.297274034102281677e-10
5.865000000000000000e+02 3.293851475215146895e-10
5.870000000000000000e+02 3.290420949336695850e-10
5.875000000000000000e+02 3.286982274008115069e-10
5.880000000000000000e+02 3.283535269123322800e-10
5.884999999999998863e+02 3.280079756929666944e-10
5.890000000000000000e+02 3.276615562029175139e-10
5.895000000000000000e+02 3.273142511377478898e-10
5.899999999999998863e+02 3.269660434285316501e-10
5.905000000000000000e+02 3.266169162417811794e-10
5.910000000000000000e+02 3.262668529793593757e-10
5.915000000000000000e+02 3.259158372785309877e-10
5.920000000000000000e+02 3.255638530117542681e-10
5.924999999999998863e+02 3.252108842866389431e-10
5.930000000000000000e+02 3.248569154458214112e-10
5.935000000000000000e+02 3.245019310667900012e-10
5.940000000000000000e+02 3.241459159616981331e-10
5.945000000000000000e+02 3.237888551771942805e-10
5.949999999999998863e+02 3.234307339941665270e-10
5.955000000000000000e+02 3.230715379275202098e-10
5.960000000000000000e+02 3.227112527259563385e-10
5.965000000000000000e+02 3.223498643715897997e-10
5.970000000000000000e+02 3.219873590797217271e-10
5.974999999999998863e+02 3.216237232985118348e-10
5.980000000000000000e+02 3.212589437085527293e-10
5.985000000000000000e+02 3.208930072226047981e-10
5.989999999999998863e+02 3.205259009851235794e-10
5.995000000000000000e+02 3.201576123719301308e-10
6.000000000000000000e+02 3.197881289897192184e-10
6.005000000000000000e+02 3.194174386756277874e-10
6.010000000000000000e+02 3.190455294967784099e-10
6.014999999999998863e+02 3.186723897498295051e-10
6.020000000000000000e+02 3.182980079603645189e-10
6.025000000000000000e+02 3.179223728824688203e-10
6.030000000000000000e+02 3.175454734981624627e-10
6.035000000000000000e+02 3.171672990168395103e-10
6.039999999999998863e+02 3.167878388746478596e-10
6.045000000000000000e+02 3.164070827339662545e-10
6.050000000000000000e+02 3.160250204827302890e-10
6.054999999999998863e+02 3.156416422338431445e-10
6.060000000000000000e+02 3.152569383245012308e-10
6.064999999999998863e+02 3.148708993155297534e-10
6.070000000000000000e+02 3.144835159907311018e-10
6.075000000000000000e+02 3.140947793561474697e-10
6.079999999999998863e+02 3.137046806393909940e-10
6.085000000000000000e+02 3.133132112888608280e-10
6.090000000000000000e+02 3.129203629730466556e-10
6.095000000000000000e+02 3.125261275797212080e-10
6.100000000000000000e+02 3.121304972152183931e-10
6.104999999999998863e+02 3.117334642035984639e-10
6.110000000000000000e+02 3.113350210858476693e-10
6.115000000000000000e+02 3.109351606190847297e-10
6.120000000000000000e+02 3.105338757756649482e-10
6.125000000000000000e+02 3.101311597424061250e-10
6.129999999999998863e+02 3.097270059196617534e-10
6.135000000000000000e+02 3.093214079204858771e-10
6.140000000000000000e+02 3.089143595697170912e-10
6.144999999999998863e+02 3.085058549030618714e-10
6.150000000000000000e+02 3.080958881662183824e-10
6.155000000000000000e+02 3.076844538139102794e-10
6.160000000000000000e+02 3.072715465089391212e-10
6.165000000000000000e+02 3.068571611212681126e-10
6.169999999999998863e+02 3.064412927269953142e-10
6.175000000000000000e+02 3.060239366073933383e-10
6.180000000000000000e+02 3.056050882479788215e-10
6.185000000000000000e+02 3.051847433374032279e-10
6.190000000000000000e+02 3.047628977664870119e-10
6.194999999999998863e+02 3.043395476272325854e-10
6.200000000000000000e+02 3.039146892116879261e-10
6.205000000000000000e+02 3.034883190109916496e-10
6.210000000000000000e+02 3.030604337142433908e-10
6.215000000000000000e+02 3.026310302074942302e-10
6.219999999999998863e+02 3.022001055726161958e-10
6.225000000000000000e+02 3.017676570861968922e-10
6.230000000000000000e+02 3.013336822185256866e-10
6.234999999999998863e+02 3.008981786323753755e-10
6.240000000000000000e+02 3.004611441819651073e-10
6.245000000000000000e+02 3.000225769117762727e-10
6.250000000000000000e+02 2.995824750554359143e-10
6.255000000000000000e+02 2.991408370345679284e-10
6.259999999999998863e+02 2.986976614576506765e-10
6.265000000000000000e+02 2.982529471188081121e-10
6.270000000000000000e+02 2.978066929966914852e-10
6.275000000000000000e+02 2.973588982532444125e-10
6.280000000000000000e+02 2.969095622325641085e-10
6.284999999999998863e+02 2.964586844596588568e-10
6.290000000000000000e+02 2.960062646392814788e-10
6.295000000000000000e+02 2.955523026547054163e-10
6.299999999999998863e+02 2.950967985664646771e-10
6.305000000000000000e+02 2.946397526111941795e-10
6.309999999999998863e+02 2.941811652003619944e-10
6.315000000000000000e+02 2.937210369190261450e-10
6.320000000000000000e+02 2.932593685246007111e-10
6.324999999999998863e+02 2.927961609455947931e-10
6.330000000000000000e+02 2.923314152803712235e-10
6.335000000000000000e+02 2.918651327958502198e-10
6.340000000000000000e+02 2.913973149262646849e-10
6.345000000000000000e+02 2.909279632718978256e-10
6.349999999999998863e+02 2.904570795977639033e-10
6.355000000000000000e+02 2.899846658323348409e-10
6.360000000000000000e+02 2.895107240662891121e-10
6.365000000000000000e+02 2.890352565511538730e-10
6.370000000000000000e+02 2.885582656980508010e-10
6.374999999999998863e+02 2.880797540763671774e-10
6.380000000000000000e+02 2.875997244124681741e-10
6.385000000000000000e+02 2.871181795883643174e-10
6.389999999999998863e+02 2.866351226403853102e-10
6.395000000000000000e+02 2.861505567579047788e-10
6.400000000000000000e+02 2.856644852819641022e-10
6.405000000000000000e+02 2.851769117039850090e-10
6.410000000000000000e+02 2.846878396643962511e-10
6.414999999999998863e+02 2.841972729513549889e-10
6.420000000000000000e+02 2.837052154993505106e-10
6.425000000000000000e+02 2.832116713878960460e-10
6.430000000000000000e+02 2.827166448401962304e-10
6.435000000000000000e+02 2.822201402217714511e-10
6.439999999999998863e+02 2.817221620391463015e-10
6.445000000000000000e+02 2.812227149384565049e-10
6.450000000000000000e+02 2.807218037041405739e-10
6.455000000000000000e+02 2.802194332575498361e-10
6.460000000000000000e+02 2.797156086556262381e-10
6.464999999999998863e+02 2.792103350895158871e-10
6.470000000000000000e+02 2.787036178832301044e-10
6.475000000000000000e+02 2.781954624922747865e-10
6.479999999999998863e+02 2.776858745023082534e-10
6.485000000000000000e+02 2.771748596277367989e-10
6.490000000000000000e+02 2.766624237104194814e-10
6.495000000000000000e+02 2.761485727182392720e-10
6.500000000000000000e+02 2.756333127437721735e-10
6.504999999999998863e+02 2.751166500029230437e-10
6.510000000000000000e+02 2.745985908335531998e-10
6.515000000000000000e+02 2.740791416941138643e-10
6.520000000000000000e+02 2.735583091622879341e-10
6.525000000000000000e+02 2.730360999336216693e-10
6.529999999999998863e+02 2.725125208201657382e-10
6.535000000000000000e+02 2.719875787490999780e-10
6.540000000000000000e+02 2.714612807613896404e-10
6.544999999999998863e+02 2.709336340103911778e-10
6.550000000000000000e+02 2.704046457605265838e-10
6.554999999999998863e+02 2.698743233859037073e-10
6.560000000000000000e+02 2.693426743689425636e-10
6.565000000000000000e+02 2.688097062990361814e-10
6.569999999999998863e+02 2.682754268711926822e-10
6.575000000000000000e+02 2.677398438846752397e-10
6.580000000000000000e+02 2.672029652416312357e-10
6.585000000000000000e+02 2.666647989457714586e-10
6.590000000000000000e+02 2.661253531009853003e-10
6.594999999999998863e+02 2.655846359100220747e-10
6.600000000000000000e+02 2.650426556731046632e-10
6.605000000000000000e+02 2.644994207866311517e-10
6.610000000000000000e+02 2.639549397417871826e-10
6.615000000000000000e+02 2.634092211232221564e-10
6.619999999999998863e+02 2.628622736077324631e-10
6.625000000000000000e+02 2.623141059628912579e-10
6.630000000000000000e+02 2.617647270457259023e-10
6.634999999999998863e+02 2.612141458013919423e-10
6.640000000000000000e+02 2.606623712618431052e-10
6.644999999999998863e+02 2.601094125445108092e-10
6.650000000000000000e+02 2.595552788509620111e-10
6.655000000000000000e+02 2.589999794656099936e-10
6.659999999999998863e+02 2.584435237543735058e-10
6.665000000000000000e+02 2.578859211633722988e-10
6.670000000000000000e+02 2.573271812176216285e-10
6.675000000000000000e+02 2.567673135197162110e-10
6.680000000000000000e+02 2.562063277485563643e-10
6.684999999999998863e+02 2.556442336580057528e-10
6.690000000000000000e+02 2.550810410756308678e-10
6.695000000000000000e+02 2.545167599013859645e-10
6.700000000000000000e+02 2.539514001063641755e-10
6.705000000000000000e+02 2.533849717314671451e-10
6.709999999999998863e+02 2.528174848861633796e-10
6.715000000000000000e+02 2.522489497471876611e-10
6.720000000000000000e+02 2.516793765572782014e-10
6.724999999999998863e+02 2.511087756239368009e-10
6.730000000000000000e+02 2.505371573181177680e-10
6.735000000000000000e+02 2.499645320730215796e-10
6.740000000000000000e+02 2.493909103828066502e-10
6.745000000000000000e+02 2.488163028013554371e-10
6.749999999999998863e+02 2.482407199410415799e-10
6.755000000000000000e+02 2.476641724714576958e-10
6.760000000000000000e+02 2.470866711182339599e-10
6.765000000000000000e+02 2.465082266617595414e-10
6.770000000000000000e+02 2.459288499359876389e-10
6.774999999999998863e+02 2.453485518272084605e-10
6.780000000000000000e+02 2.447673432728494504e-10
6.785000000000000000e+02 2.441852352602471843e-10
6.789999999999998863e+02 2.436022388254498699e-10
6.795000000000000000e+02 2.430183650520402694e-10
6.799999999999998863e+02 2.424336250699135917e-10
6.805000000000000000e+02 2.418480300541247125e-10
6.810000000000000000e+02 2.412615912236710301e-10
6.814999999999998863e+02 2.406743198403378764e-10
6.820000000000000000e+02 2.400862272075510101e-10
6.825000000000000000e+02 2.394973246691604549e-10
6.830000000000000000e+02 2.389076236083314054e-10
6.835000000000000000e+02 2.383171354463614101e-10
6.839999999999998863e+02 2.377258716415549925e-10
6.845000000000000000e+02 2.371338436880681832e-10
6.850000000000000000e+02 2.365410631147830888e-10
6.855000000000000000e+02 2.359475414841831332e-10
6.860000000000000000e+02 2.353532903912160460e-10
6.864999999999998863e+02 2.347583214621962459e-10
6.870000000000000000e+02 2.341626463536798745e-10
6.875000000000000000e+02 2.335662767513634574e-10
6.879999999999998863e+02 2.329692243690170479e-10
6.885000000000000000e+02 2.323715009473396677e-10
6.889999999999998863e+02 2.317731182529137761e-10
6.895000000000000000e+02 2.311740880771215085e-10
6.900000000000000000e+02 2.305744222350619746e-10
6.904999999999998863e+02 2.299741325644976629e-10
6.910000000000000000e+02 2.293732309247854906e-10
6.915000000000000000e+02 2.287717291958343493e-10
6.920000000000000000e+02 2.281696392770490798e-10
6.925000000000000000e+02 2.275669730863095500e-10
6.929999999999998863e+02 2.269637425589187658e-10
6.935000000000000000e+02 2.263599596465859559e-10
6.940000000000000000e+02 2.257556363164177215e-10
6.945000000000000000e+02 2.251507845498874208e-10
6.950000000000000000e+02 2.245454163418329887e-10
6.954999999999998863e+02 2.239395436994804491e-10
6.960000000000000000e+02 2.233331786414273624e-10
6.965000000000000000e+02 2.227263331966691820e-10
6.969999999999998863e+02 2.221190194036229740e-10
6.975000000000000000e+02 2.215112493091463558e-10
6.980000000000000000e+02 2.209030349675963709e-10
6.985000000000000000e+02 2.202943884398412150e-10
6.990000000000000000e+02 2.196853217923261164e-10
6.994999999999998863e+02 2.190758470961555276e-10
7.000000000000000000e+02 2.184659764261052902e-10
7.005000000000000000e+02 2.178557218597458501e-10
7.010000000000000000e+02 2.172450954764760322e-10
7.015000000000000000e+02 2.166341093566419644e-10
7.019999999999998863e+02 2.160227755806156755e-10
7.025000000000000000e+02 2.154111062278961568e-10
7.030000000000000000e+02 2.147991133762113546e-10
7.034999999999998863e+02 2.141868091006495522e-10
7.040000000000000000e+02 2.135742054727614400e-10
7.044999999999998863e+02 2.129613145596960739e-10
7.050000000000000000e+02 2.123481484233369618e-10
7.055000000000000000e+02 2.117347191194423138e-10
7.059999999999998863e+02 2.111210386968077021e-10
7.065000000000000000e+02 2.105071191964109891e-10
7.070000000000000000e+02 2.098929726505646997e-10
7.075000000000000000e+02 2.092786110821162158e-10
7.080000000000000000e+02 2.086640465036149599e-10
7.084999999999998863e+02 2.080492909164897640e-10
7.090000000000000000e+02 2.074343563102547767e-10
7.095000000000000000e+02 2.068192546617042284e-10
7.100000000000000000e+02 2.062039979341289876e-10
7.105000000000000000e+02 2.055885980765134210e-10
7.109999999999998863e+02 2.049730670227762993e-10
7.115000000000000000e+02 2.043574166909987538e-10
7.120000000000000000e+02 2.037416589826559034e-10
7.124999999999998863e+02 2.031258057818620775e-10
7.130000000000000000e+02 2.025098689546254493e-10
7.134999999999998863e+02 2.018938603481100353e-10
7.140000000000000000e+02 2.012777917898891906e-10
7.145000000000000000e+02 2.006616750872460471e-10
7.149999999999998863e+02 2.000455220264221747e-10
7.155000000000000000e+02 1.994293443719273247e-10
7.160000000000000000e+02 1.988131538658344918e-10
7.165000000000000000e+02 1.981969622270721308e-10
7.170000000000000000e+02 1.975807811507464639e-10
7.174999999999998863e+02 1.969646223074511979e-10
7.180000000000000000e+02 1.963484973425917439e-10
7.185000000000000000e+02 1.957324178757294179e-10
7.190000000000000000e+02 1.951163954998992236e-10
7.195000000000000000e+02 1.945004417809814280e-10
7.199999999999998863e+02 1.938845682570322686e-10
7.205000000000000000e+02 1.932687864376724086e-10
7.210000000000000000e+02 1.926531078034180839e-10
7.214999999999998863e+02 1.920375438050886606e-10
7.220000000000000000e+02 1.914221058631825017e-10
7.225000000000000000e+02 1.908068053672527813e-10
7.230000000000000000e+02 1.901916536753211951e-10
7.235000000000000000e+02 1.895766621132689740e-10
7.239999999999998863e+02 1.889618419742648631e-10
7.245000000000000000e+02 1.883472045181612282e-10
7.250000000000000000e+02 1.877327609709410078e-10
7.255000000000000000e+02 1.871185225241290969e-10
7.260000000000000000e+02 1.865045003342590735e-10
7.264999999999998863e+02 1.858907055222935263e-10
7.270000000000000000e+02 1.852771491730954864e-10
7.275000000000000000e+02 1.846638423348788688e-10
7.279999999999998863e+02 1.840507960186886671e-10
7.285000000000000000e+02 1.834380211978552211e-10
7.289999999999998863e+02 1.828255288074958147e-10
7.295000000000000000e+02 1.822133297439996008e-10
7.300000000000000000e+02 1.816014348645083905e-10
7.304999999999998863e+02 1.809898549864513894e-10
7.310000000000000000e+02 1.803786008870123388e-10
7.315000000000000000e+02 1.797676833026811060e-10
7.320000000000000000e+02 1.791571129287598572e-10
7.325000000000000000e+02 1.785469004188983894e-10
7.329999999999998863e+02 1.779370563846292283e-10
7.335000000000000000e+02 1.773275913949153681e-10
7.340000000000000000e+02 1.767185159756899707e-10
7.345000000000000000e+02 1.761098406094294114e-10
7.350000000000000000e+02 1.755015757347063431e-10
7.354999999999998863e+02 1.748937317457576237e-10
7.360000000000000000e+02 1.742863189920769809e-10
7.365000000000000000e+02 1.736793477779814924e-10
7.369999999999998863e+02 1.730728283622159867e-10
7.375000000000000000e+02 1.724667709575339210e-10
7.379999999999998863e+02 1.718611857303259771e-10
7.385000000000000000e+02 1.712560828002008101e-10
7.390000000000000000e+02 1.706514722396257675e-10
7.394999999999998863e+02 1.700473640735389418e-10
7.400000000000000000e+02 1.694437682789830137e-10
7.405000000000000000e+02 1.688406947847372082e-10
7.410000000000000000e+02 1.682381534709649419e-10
7.415000000000000000e+02 1.676361541688549038e-10
7.419999999999998863e+02 1.670347066602900284e-10
7.425000000000000000e+02 1.664338206774995622e-10
7.430000000000000000e+02 1.658335059027179559e-10
7.435000000000000000e+02 1.652337719678868976e-10
7.440000000000000000e+02 1.646346284542994707e-10
7.444999999999998863e+02 1.640360848923254780e-10
7.450000000000000000e+02 1.634381507610741845e-10
7.455000000000000000e+02 1.628408354881029174e-10
7.459999999999998863e+02 1.622441484491256142e-10
7.465000000000000000e+02 1.616480989677286083e-10
7.469999999999998863e+02 1.610526963150645209e-10
7.475000000000000000e+02 1.604579497096138517e-10
7.480000000000000000e+02 1.598638683168719687e-10
7.484999999999998863e+02 1.592704612491201862e-10
7.490000000000000000e+02 1.586777375651442902e-10
7.495000000000000000e+02 1.580857062699886078e-10
7.500000000000000000e+02 1.574943763147142118e-10
7.505000000000000000e+02 1.569037565961486466e-10
7.509999999999998863e+02 1.563138559566587125e-10
7.515000000000000000e+02 1.557246831839141242e-10
7.520000000000000000e+02 1.551362470106646378e-10
7.524999999999998863e+02 1.545485561145289643e-10
7.530000000000000000e+02 1.539616191177743519e-10
7.534999999999998863e+02 1.533754445871080332e-10
7.540000000000000000e+02 1.527900410334868699e-10
7.545000000000000000e+02 1.522054169119111530e-10
7.549999999999998863e+02 1.516215806212335230e-10
7.555000000000000000e+02 1.510385405039928883e-10
7.560000000000000000e+02 1.504563048462019689e-10
7.565000000000000000e+02 1.498748818772103719e-10
7.570000000000000000e+02 1.492942797695022169e-10
7.574999999999998863e+02 1.487145066385596510e-10
7.580000000000000000e+02 1.481355705426958358e-10
7.585000000000000000e+02 1.475574794828875213e-10
7.590000000000000000e+02 1.469802414026609978e-10
7.595000000000000000e+02 1.464038641879104526e-10
7.599999999999998863e+02 1.458283556668003625e-10
7.605000000000000000e+02 1.452537236095981709e-10
7.610000000000000000e+02 1.446799757285721306e-10
7.614999999999998863e+02 1.441071196778651333e-10
7.620000000000000000e+02 1.435351630533651006e-10
7.624999999999998863e+02 1.429641133926124947e-10
7.630000000000000000e+02 1.423939781746790851e-10
7.635000000000000000e+02 1.418247648200752263e-10
7.639999999999998863e+02 1.412564806906486581e-10
7.645000000000000000e+02 1.406891330894962809e-10
7.650000000000000000e+02 1.401227292608695218e-10
7.655000000000000000e+02 1.395572763901040235e-10
7.660000000000000000e+02 1.389927816035347297e-10
7.664999999999998863e+02 1.384292519684183105e-10
7.670000000000000000e+02 1.378666944928751568e-10
7.675000000000000000e+02 1.373051161258239295e-10
7.680000000000000000e+02 1.367445237569228038e-10
7.685000000000000000e+02 1.361849242165026742e-10
7.689999999999998863e+02 1.356263242755365491e-10
7.695000000000000000e+02 1.350687306455867403e-10
7.700000000000000000e+02 1.345121499787539142e-10
7.704999999999998863e+02 1.339565888676597460e-10
7.710000000000000000e+02 1.334020538454011674e-10
7.714999999999998863e+02 1.328485513855293503e-10
7.720000000000000000e+02 1.322960879020184289e-10
7.725000000000000000e+02 1.317446697492524983e-10
7.729999999999998863e+02 1.311943032220211157e-10
7.735000000000000000e+02 1.306449945554845080e-10
7.740000000000000000e+02 1.300967499251842469e-10
7.745000000000000000e+02 1.295495754470493498e-10
7.750000000000000000e+02 1.290034771773656997e-10
7.754999999999998863e+02 1.284584611128180507e-10
7.760000000000000000e+02 1.279145331904718556e-10
7.765000000000000000e+02 1.273716992878169259e-10
7.769999999999998863e+02 1.268299652227494402e-10
7.775000000000000000e+02 1.262893367536234882e-10
7.779999999999998863e+02 1.257498195792626770e-10
7.785000000000000000e+02 1.252114193389903747e-10
7.790000000000000000e+02 1.246741416126671925e-10
7.794999999999998863e+02 1.241379919207202197e-10
7.800000000000000000e+02 1.236029757242003325e-10
7.805000000000000000e+02 1.230690984248053026e-10
7.810000000000000000e+02 1.225363653649399237e-10
7.815000000000000000e+02 1.220047818277629793e-10
7.819999999999998863e+02 1.214743530372568810e-10
7.825000000000000000e+02 1.209450841582631343e-10
7.830000000000000000e+02 1.204169802965641513e-10
7.835000000000000000e+02 1.198900464989325719e-10
7.840000000000000000e+02 1.193642877532149639e-10
7.844999999999998863e+02 1.188397089883993155e-10
7.850000000000000000e+02 1.183163150746929977e-10
7.855000000000000000e+02 1.177941108235879301e-10
7.859999999999998863e+02 1.172731009879721212e-10
7.865000000000000000e+02 1.167532902621833576e-10
7.869999999999998863e+02 1.162346832821169573e-10
7.875000000000000000e+02 1.157172846253223558e-10
7.880000000000000000e+02 1.152010988110784054e-10
7.884999999999998863e+02 1.146861303005158884e-10
7.890000000000000000e+02 1.141723834966953757e-10
7.895000000000000000e+02 1.136598627447364606e-10
7.900000000000000000e+02 1.131485723319008259e-10
7.905000000000000000e+02 1.126385164877290516e-10
7.909999999999998863e+02 1.121296993841217826e-10
7.915000000000000000e+02 1.116221251354893444e-10
7.920000000000000000e+02 1.111157977988532537e-10
7.924999999999998863e+02 1.106107213739687193e-10
7.930000000000000000e+02 1.101068998034558527e-10
7.934999999999998863e+02 1.096043369729192354e-10
7.940000000000000000e+02 1.091030367110892625e-10
7.945000000000000000e+02 1.086030027899473193e-10
7.949999999999998863e+02 1.081042389248642038e-10
7.955000000000000000e+02 1.076067487747339631e-10
7.959999999999998863e+02 1.071105359421301647e-10
7.965000000000000000e+02 1.066156039734305949e-10
7.970000000000000000e+02 1.061219563589666550e-10
7.974999999999998863e+02 1.056295965331946653e-10
7.980000000000000000e+02 1.051385278748166590e-10
7.985000000000000000e+02 1.046487537069458450e-10
7.990000000000000000e+02 1.041602772972687213e-10
7.995000000000000000e+02 1.036731018582017878e-10
7.999999999999998863e+02 1.031872305470447295e-10
8.005000000000000000e+02 1.027026664661448056e-10
8.010000000000000000e+02 1.022194126630761669e-10
8.014999999999998863e+02 1.017374721307809548e-10
8.020000000000000000e+02 1.012568478077666482e-10
8.024999999999998863e+02 1.007775425782655158e-10
8.030000000000000000e+02 1.002995592723987597e-10
8.035000000000000000e+02 9.982290066638218587e-11
8.039999999999998863e+02 9.934756948266117703e-11
8.045000000000000000e+02 9.887356839013484552e-11
8.049999999999998863e+02 9.840090000430576598e-11
8.055000000000000000e+02 9.792956688748664125e-11
8.060000000000000000e+02 9.745957154897348035e-11
8.064999999999998863e+02 9.699091644523428618e-11
8.070000000000000000e+02 9.652360398010808289e-11
8.075000000000000000e+02 9.605763650498814934e-11
8.080000000000000000e+02 9.559301631901652284e-11
8.085000000000000000e+02 9.512974566928142392e-11
8.089999999999998863e+02 9.466782675102359911e-11
8.095000000000000000e+02 9.420726170780992548e-11
8.100000000000000000e+02 9.374805263177304743e-11
8.104999999999998863e+02 9.329020156376764920e-11
8.110000000000000000e+02 9.283371049361603707e-11
8.114999999999998863e+02 9.237858136029126937e-11
8.120000000000000000e+02 9.192481605213012964e-11
8.125000000000000000e+02 9.147241640703731101e-11
8.129999999999998863e+02 9.102138421270406325e-11
8.135000000000000000e+02 9.057172120681735321e-11
8.140000000000000000e+02 9.012342907726280839e-11
8.145000000000000000e+02 8.967650946236185925e-11
8.150000000000000000e+02 8.923096395106694096e-11
8.154999999999998863e+02 8.878679408319042850e-11
8.160000000000000000e+02 8.834400134961388757e-11
8.165000000000000000e+02 8.790258719252281289e-11
8.169999999999998863e+02 8.746255300561748175e-11
8.175000000000000000e+02 8.702390013433680971e-11
8.179999999999998863e+02 8.658662987608578655e-11
8.185000000000000000e+02 8.615074348046273115e-11
8.190000000000000000e+02 8.571624214947976107e-11
8.194999999999998863e+02 8.528312703779121063e-11
8.200000000000000000e+02 8.485139925292571974e-11
8.204999999999998863e+02 8.442105985552474624e-11
8.210000000000000000e+02 8.399210985955310926e-11
8.215000000000000000e+02 8.356455023254754400e-11
8.219999999999998863e+02 8.313838189584779536e-11
8.225000000000000000e+02 8.271360572482305862e-11
8.230000000000000000e+02 8.229022254911645011e-11
8.235000000000000000e+02 8.186823315287501507e-11
8.240000000000000000e+02 8.144763827499406908e-11
8.244999999999998863e+02 8.102843860934076946e-11
8.250000000000000000e+02 8.061063480501204055e-11
8.255000000000000000e+02 8.019422746656358638e-11
8.259999999999998863e+02 7.977921715425062609e-11
8.265000000000000000e+02 7.936560438427179590e-11
8.269999999999998863e+02 7.895338962901032395e-11
8.275000000000000000e+02 7.854257331727744112e-11
8.280000000000000000e+02 7.813315583455470617e-11
8.284999999999998863e+02 7.772513752325030250e-11
8.290000000000000000e+02 7.731851868292158849e-11
8.294999999999998863e+02 7.691329957053815385e-11
8.300000000000000000e+02 7.650948040073065885e-11
8.305000000000000000e+02 7.610706134601982117e-11
8.309999999999998863e+02 7.570604253708574068e-11
8.315000000000000000e+02 7.530642406300037606e-11
8.320000000000000000e+02 7.490820597149169968e-11
8.325000000000000000e+02 7.451138826916604119e-11
8.330000000000000000e+02 7.411597092179794973e-11
8.334999999999998863e+02 7.372195385454772947e-11
8.340000000000000000e+02 7.332933695222175592e-11
8.345000000000000000e+02 7.293812005953120258e-11
8.349999999999998863e+02 7.254830298134059573e-11
8.355000000000000000e+02 7.215988548290919609e-11
8.359999999999998863e+02 7.177286729016743226e-11
8.365000000000000000e+02 7.138724808993598721e-11
8.370000000000000000e+02 7.100302753021735367e-11
8.374999999999998863e+02 7.062020522041820349e-11
8.380000000000000000e+02 7.023878073162627342e-11
8.385000000000000000e+02 6.985875359684745579e-11
8.390000000000000000e+02 6.948012331126950108e-11
8.395000000000000000e+02 6.910288933251205913e-11
8.399999999999998863e+02 6.872705108089140275e-11
8.405000000000000000e+02 6.835260793966259779e-11
8.410000000000000000e+02 6.797955925528763893e-11
8.414999999999998863e+02 6.760790433767847271e-11
8.420000000000000000e+02 6.723764246046745977e-11
8.424999999999998863e+02 6.686877286124438796e-11
8.430000000000000000e+02 6.650129474183511583e-11
8.435000000000000000e+02 6.613520726853156768e-11
8.439999999999998863e+02 6.577050957237999303e-11
8.445000000000000000e+02 6.540720074940943652e-11
8.449999999999998863e+02 6.504527986089637105e-11
8.455000000000000000e+02 6.468474593362598350e-11
8.460000000000000000e+02 6.432559796015296923e-11
8.464999999999998863e+02 6.396783489903826084e-11
8.470000000000000000e+02 6.361145567512411746e-11
8.475000000000000000e+02 6.325645917978753920e-11
8.480000000000000000e+02 6.290284427118515149e-11
8.485000000000000000e+02 6.255060977452701470e-11
8.489999999999998863e+02 6.219975448231092311e-11
8.495000000000000000e+02 6.185027715460337486e-11
8.500000000000000000e+02 6.150217651927129886e-11
8.504999999999998863e+02 6.115545127226218467e-11
8.510000000000000000e+02 6.081010007783234558e-11
8.514999999999998863e+02 6.046612156882481253e-11
8.520000000000000000e+02 6.012351434691574343e-11
8.525000000000000000e+02 5.978227698286993152e-11
8.529999999999998863e+02 5.944240801679093704e-11
8.535000000000000000e+02 5.910390595838930053e-11
8.539999999999998863e+02 5.876676928721856069e-11
8.545000000000000000e+02 5.843099645293920263e-11
8.550000000000000000e+02 5.809658587558422800e-11
8.554999999999998863e+02 5.776353594578523381e-11
8.560000000000000000e+02 5.743184502504808981e-11
8.565000000000000000e+02 5.710151144599774510e-11
8.570000000000000000e+02 5.677253351263034379e-11
8.575000000000000000e+02 5.644490950056305288e-11
8.579999999999998863e+02 5.611863765730059544e-11
8.585000000000000000e+02 5.579371620245963620e-11
8.590000000000000000e+02 5.547014332804840094e-11
8.594999999999998863e+02 5.514791719869323350e-11
8.600000000000000000e+02 5.482703595191172051e-11
8.604999999999998863e+02 5.450749769834251182e-11
8.610000000000000000e+02 5.418930052200684537e-11
8.615000000000000000e+02 5.387244248054869446e-11
8.619999999999998863e+02 5.355692160549850265e-11
8.625000000000000000e+02 5.324273590249687803e-11
8.630000000000000000e+02 5.292988335156985688e-11
8.635000000000000000e+02 5.261836190734839736e-11
8.640000000000000000e+02 5.230816949934357863e-11
8.644999999999998863e+02 5.199930403216177768e-11
8.650000000000000000e+02 5.169176338578186528e-11
8.655000000000000000e+02 5.138554541577160420e-11
8.659999999999998863e+02 5.108064795354869578e-11
8.665000000000000000e+02 5.077706880662396456e-11
8.669999999999998863e+02 5.047480575883398344e-11
8.675000000000000000e+02 5.017385657060292806e-11
8.680000000000000000e+02 4.987421897915319118e-11
8.684999999999998863e+02 4.957589069878565474e-11
8.690000000000000000e+02 4.927886942109015564e-11
8.694999999999998863e+02 4.898315281519773704e-11
8.700000000000000000e+02 4.868873852801899270e-11
8.705000000000000000e+02 4.839562418448751011e-11
8.709999999999998863e+02 4.810380738778269876e-11
8.715000000000000000e+02 4.781328571959185769e-11
8.720000000000000000e+02 4.752405674032099032e-11
8.725000000000000000e+02 4.723611798934870355e-11
8.730000000000000000e+02 4.694946698526059727e-11
8.734999999999998863e+02 4.666410122606925550e-11
8.740000000000000000e+02 4.638001818946960618e-11
8.745000000000000000e+02 4.609721533305045966e-11
8.749999999999998863e+02 4.581569009455158092e-11
8.755000000000000000e+02 4.553543989206739572e-11
8.759999999999998863e+02 4.525646212430930380e-11
8.765000000000000000e+02 4.497875417080378864e-11
8.770000000000000000e+02 4.470231339214501125e-11
8.774999999999998863e+02 4.442713713022218146e-11
8.780000000000000000e+02 4.415322270843750710e-11
8.784999999999998863e+02 4.388056743193331967e-11
8.790000000000000000e+02 4.360916858783006329e-11
8.795000000000000000e+02 4.333902344544775934e-11
8.799999999999998863e+02 4.307012925651706033e-11
8.805000000000000000e+02 4.280248325543082266e-11
8.810000000000000000e+02 4.253608265943855221e-11
8.815000000000000000e+02 4.227092466888925296e-11
8.820000000000000000e+02 4.200700646744056151e-11
8.824999999999998863e+02 4.174432522228978248e-11
8.830000000000000000e+02 4.148287808438644810e-11
8.835000000000000000e+02 4.122266218865648414e-11
8.839999999999998863e+02 4.096367465421008429e-11
8.845000000000000000e+02 4.070591258457609955e-11
8.849999999999998863e+02 4.044937306790421922e-11
8.855000000000000000e+02 4.019405317718580234e-11
8.860000000000000000e+02 3.993994997047555556e-11
8.864999999999998863e+02 3.968706049108119668e-11
8.870000000000000000e+02 3.943538176781306926e-11
8.874999999999998863e+02 3.918491081516305927e-11
8.880000000000000000e+02 3.893564463353872589e-11
8.885000000000000000e+02 3.868758020945871654e-11
8.889999999999998863e+02 3.844071451576813756e-11
8.895000000000000000e+02 3.819504451185047396e-11
8.900000000000000000e+02 3.795056714382292042e-11
8.904999999999998863e+02 3.770727934476272502e-11
8.910000000000000000e+02 3.746517803489111414e-11
8.914999999999998863e+02 3.722426012179473130e-11
8.920000000000000000e+02 3.698452250061939777e-11
8.925000000000000000e+02 3.674596205427615808e-11
8.929999999999998863e+02 3.650857565364929653e-11
8.935000000000000000e+02 3.627236015778510892e-11
8.939999999999998863e+02 3.603731241410064925e-11
8.945000000000000000e+02 3.580342925858024980e-11
8.950000000000000000e+02 3.557070751597494272e-11
8.954999999999998863e+02 3.533914399999658252e-11
8.960000000000000000e+02 3.510873551351585245e-11
8.965000000000000000e+02 3.487947884876020618e-11
8.970000000000000000e+02 3.465137078750057157e-11
8.975000000000000000e+02 3.442440810125095320e-11
8.979999999999998863e+02 3.419858755146223175e-11
8.985000000000000000e+02 3.397390588970138432e-11
8.990000000000000000e+02 3.375035985785831831e-11
8.994999999999998863e+02 3.352794618832829713e-11
9.000000000000000000e+02 3.330666160418951903e-11
9.004999999999998863e+02 3.308650281940889766e-11
9.010000000000000000e+02 3.286746653901228035e-11
9.015000000000000000e+02 3.264954945927961750e-11
9.019999999999998863e+02 3.243274826793050304e-11
9.025000000000000000e+02 3.221705964429469646e-11
9.029999999999998863e+02 3.200248025950999989e-11
9.035000000000000000e+02 3.178900677669166213e-11
9.040000000000000000e+02 3.157663585111915342e-11
9.044999999999998863e+02 3.136536413041201890e-11
9.050000000000000000e+02 3.115518825470753500e-11
9.055000000000000000e+02 3.094610485684735502e-11
9.060000000000000000e+02 3.073811056253813724e-11
9.065000000000000000e+02 3.053120199053281383e-11
9.069999999999998863e+02 3.032537575281560784e-11
9.075000000000000000e+02 3.012062845475704560e-11
9.080000000000000000e+02 2.991695669530021452e-11
9.084999999999998863e+02 2.971435706712432508e-11
9.090000000000000000e+02 2.951282615681252520e-11
9.094999999999998863e+02 2.931236054503402203e-11
9.100000000000000000e+02 2.911295680669160454e-11
9.105000000000000000e+02 2.891461151111158803e-11
9.109999999999998863e+02 2.871732122219039316e-11
9.115000000000000000e+02 2.852108249856780473e-11
9.119999999999998863e+02 2.832589189378783247e-11
9.125000000000000000e+02 2.813174595647238340e-11
9.130000000000000000e+02 2.793864123046442226e-11
9.134999999999998863e+02 2.774657425500023835e-11
9.140000000000000000e+02 2.755554156487682355e-11
9.145000000000000000e+02 2.736553969058114515e-11
9.149999999999998863e+02 2.717656515849083088e-11
9.155000000000000000e+02 2.698861449098505956e-11
9.159999999999998863e+02 2.680168420664115218e-11
9.165000000000000000e+02 2.661577082035949239e-11
9.170000000000000000e+02 2.643087084352761839e-11
9.174999999999998863e+02 2.624698078417827910e-11
9.180000000000000000e+02 2.606409714713296933e-11
9.184999999999998863e+02 2.588221643415230223e-11
9.190000000000000000e+02 2.570133514408906029e-11
9.195000000000000000e+02 2.552144977303742387e-11
9.199999999999998863e+02 2.534255681447511382e-11
9.205000000000000000e+02 2.516465275941155376e-11
9.210000000000000000e+02 2.498773409653623585e-11
9.215000000000000000e+02 2.481179731235809432e-11
9.220000000000000000e+02 2.463683889135219104e-11
9.224999999999998863e+02 2.446285531610082742e-11
9.230000000000000000e+02 2.428984306743498900e-11
9.235000000000000000e+02 2.411779862456933748e-11
9.239999999999998863e+02 2.394671846525398546e-11
9.245000000000000000e+02 2.377659906589441173e-11
9.249999999999998863e+02 2.360743690170414398e-11
9.255000000000000000e+02 2.343922844683305258e-11
9.260000000000000000e+02 2.327197017450680481e-11
9.264999999999998863e+02 2.310565855715152679e-11
9.270000000000000000e+02 2.294029006653624014e-11
9.274999999999998863e+02 2.277586117390324304e-11
9.280000000000000000e+02 2.261236835009504697e-11
9.285000000000000000e+02 2.244980806568423756e-11
9.289999999999998863e+02 2.228817679111297084e-11
9.295000000000000000e+02 2.212747099679636765e-11
9.300000000000000000e+02 2.196768715328374269e-11
9.305000000000000000e+02 2.180882173135363664e-11
9.310000000000000000e+02 2.165087120215127998e-11
9.314999999999998863e+02 2.149383203731405629e-11
9.320000000000000000e+02 2.133770070909361799e-11
9.325000000000000000e+02 2.118247369047266096e-11
9.329999999999998863e+02 2.102814745529242673e-11
9.335000000000000000e+02 2.087471847836304703e-11
9.339999999999998863e+02 2.072218323559722399e-11
9.345000000000000000e+02 2.057053820411027044e-11
9.350000000000000000e+02 2.041977986235096610e-11
9.354999999999998863e+02 2.026990469021058703e-11
9.360000000000000000e+02 2.012090916913780621e-11
9.364999999999998863e+02 1.997278978225723238e-11
9.370000000000000000e+02 1.982554301447454604e-11
9.375000000000000000e+02 1.967916535259681538e-11
9.379999999999998863e+02 1.953365328543871797e-11
9.385000000000000000e+02 1.938900330392995465e-11
9.390000000000000000e+02 1.924521190122950708e-11
9.394999999999998863e+02 1.910227557283006608e-11
9.400000000000000000e+02 1.896019081667056698e-11
9.404999999999998863e+02 1.881895413323044938e-11
9.410000000000000000e+02 1.867856202565064852e-11
9.415000000000000000e+02 1.853901099982388076e-11
9.419999999999998863e+02 1.840029756450518200e-11
9.425000000000000000e+02 1.826241823140839058e-11
9.429999999999998863e+02 1.812536951531889911e-11
9.435000000000000000e+02 1.798914793417882497e-11
9.440000000000000000e+02 1.785375000919766512e-11
9.444999999999998863e+02 1.771917226494823935e-11
9.450000000000000000e+02 1.758541122945591916e-11
9.454999999999998863e+02 1.745246343430795131e-11
9.460000000000000000e+02 1.732032541474313585e-11
9.465000000000000000e+02 1.718899370974699385e-11
9.469999999999998863e+02 1.705846486213718030e-11
9.475000000000000000e+02 1.692873541867358313e-11
9.480000000000000000e+02 1.679980193013638838e-11
9.484999999999998863e+02 1.667166095142225933e-11
9.490000000000000000e+02 1.654430904163210165e-11
9.494999999999998863e+02 1.641774276416272861e-11
9.500000000000000000e+02 1.629195868679803186e-11
9.505000000000000000e+02 1.616695338178412242e-11
9.509999999999998863e+02 1.604272342592683132e-11
9.515000000000000000e+02 1.591926540067930678e-11
9.519999999999998863e+02 1.579657589221780137e-11
9.525000000000000000e+02 1.567465149152745002e-11
9.530000000000000000e+02 1.555348879449255869e-11
9.534999999999998863e+02 1.543308440196365773e-11
9.540000000000000000e+02 1.531343491985912876e-11
9.545000000000000000e+02 1.519453695922620600e-11
9.549999999999998863e+02 1.507638713632948138e-11
9.555000000000000000e+02 1.495898207273253691e-11
9.559999999999998863e+02 1.484231839536568951e-11
9.565000000000000000e+02 1.472639273661083192e-11
9.570000000000000000e+02 1.461120173437208232e-11
9.574999999999998863e+02 1.449674203215947665e-11
9.580000000000000000e+02 1.438301027915069849e-11
9.584999999999998863e+02 1.427000313027097154e-11
9.590000000000000000e+02 1.415771724626733618e-11
9.595000000000000000e+02 1.404614929377774819e-11
9.599999999999998863e+02 1.393529594540386896e-11
9.605000000000000000e+02 1.382515387977343205e-11
9.609999999999998863e+02 1.371571978162157345e-11
9.615000000000000000e+02 1.360699034184697322e-11
9.620000000000000000e+02 1.349896225758842302e-11
9.624999999999998863e+02 1.339163223228970972e-11
9.630000000000000000e+02 1.328499697575842759e-11
9.635000000000000000e+02 1.317905320423991567e-11
9.639999999999998863e+02 1.307379764047560145e-11
9.645000000000000000e+02 1.296922701376969554e-11
9.649999999999998863e+02 1.286533806005070516e-11
9.655000000000000000e+02 1.276212752193109132e-11
9.660000000000000000e+02 1.265959214877246903e-11
9.664999999999998863e+02 1.255772869674130310e-11
9.670000000000000000e+02 1.245653392886994983e-11
9.674999999999998863e+02 1.235600461511766646e-11
9.680000000000000000e+02 1.225613753242894352e-11
9.685000000000000000e+02 1.215692946477792543e-11
9.689999999999998863e+02 1.205837720324585850e-11
9.695000000000000000e+02 1.196047754605889892e-11
9.699999999999998863e+02 1.186322729865304965e-11
9.705000000000000000e+02 1.176662327372046960e-11
9.710000000000000000e+02 1.167066229127006303e-11
9.714999999999998863e+02 1.157534117867521365e-11
9.720000000000000000e+02 1.148065677072543173e-11
9.725000000000000000e+02 1.138660590968389809e-11
9.729999999999998863e+02 1.129318544532698133e-11
9.735000000000000000e+02 1.120039223499744076e-11
9.739999999999998863e+02 1.110822314366305768e-11
9.745000000000000000e+02 1.101667504394825883e-11
9.750000000000000000e+02 1.092574481619525349e-11
9.754999999999998863e+02 1.083542934850350550e-11
9.760000000000000000e+02 1.074572553677605535e-11
9.764999999999998863e+02 1.065663028476306187e-11
9.770000000000000000e+02 1.056814050411650120e-11
9.774999999999998863e+02 1.048025311442002280e-11
9.779999999999998863e+02 1.039296504324047053e-11
9.785000000000000000e+02 1.030627322616555172e-11
9.790000000000000000e+02 1.022017460685092662e-11
9.794999999999998863e+02 1.013466613705588708e-11
9.800000000000000000e+02 1.004974477668886116e-11
9.805000000000000000e+02 9.965407493838209453e-12
9.809999999999998863e+02 9.881651264824838294e-12
9.815000000000000000e+02 9.798473074223895476e-12
9.820000000000000000e+02 9.715869914918149257e-12
9.824999999999998863e+02 9.633838788120947462e-12
9.829999999999998863e+02 9.552376703423318317e-12
9.835000000000000000e+02 9.471480678825631102e-12
9.839999999999998863e+02 9.391147740769741495e-12
9.844999999999998863e+02 9.311374924175255038e-12
9.850000000000000000e+02 9.232159272479209188e-12
9.855000000000000000e+02 9.153497837656432947e-12
9.859999999999998863e+02 9.075387680261434188e-12
9.865000000000000000e+02 8.997825869459205673e-12
9.870000000000000000e+02 8.920809483049783591e-12
9.874999999999998863e+02 8.844335607512324006e-12
9.880000000000000000e+02 8.768401338013631544e-12
9.885000000000000000e+02 8.693003778463554641e-12
9.889999999999998863e+02 8.618140041521485053e-12
9.894999999999998863e+02 8.543807248631965396e-12
9.900000000000000000e+02 8.470002530057372471e-12
9.905000000000001137e+02 8.396723024902023445e-12
9.909999999999998863e+02 8.323965881124875975e-12
9.915000000000000000e+02 8.251728255592399918e-12
9.920000000000000000e+02 8.180007314078669414e-12
9.924999999999998863e+02 8.108800231298377418e-12
9.930000000000000000e+02 8.038104190938544816e-12
9.935000000000000000e+02 7.967916385665515930e-12
9.939999999999998863e+02 7.898234017163238231e-12
9.944999999999998863e+02 7.829054296149366514e-12
9.950000000000000000e+02 7.760374442392541605e-12
9.954999999999998863e+02 7.692191684738026494e-12
9.959999999999998863e+02 7.624503261131814126e-12
9.965000000000000000e+02 7.557306418629078542e-12
9.970000000000000000e+02 7.490598413424633538e-12
9.974999999999998863e+02 7.424376510868767038e-12
9.980000000000000000e+02 7.358637985481429177e-12
9.985000000000000000e+02 7.293380120972832656e-12
9.989999999999998863e+02 7.228600210265245395e-12
9.995000000000000000e+02 7.164295555499377757e-12
1.000000000000000000e+03 7.100463468057533911e-12


==> detector_table.dat <==
# E(keV) bin 1    bin 2    bin 3    bin 4    bin 5    bin 6    bin 7    bin 8    bin 9
3.00e+00 1.44e-22 2.70e-32 1.23e-42 0.00e+00 0.00e+00 0.00e+00 1.44e-22 1.23e-42 0.00e+00
4.00e+00 5.91e-20 7.37e-29 2.17e-38 0.00e+00 0.00e+00 0.00e+00 5.91e-20 2.17e-38 0.00e+00
5.00e+00 9.31e-18 5.84e-26 8.38e-35 0.00e+00 0.00e+00 0.00e+00 9.31e-18 8.38e-35 0.00e+00
6.00e+00 7.30e-16 1.89e-23 1.10e-31 0.00e+00 0.00e+00 0.00e+00 7.30e-16 1.10e-31 0.00e+00
7.00e+00 2.89e-14 2.55e-21 4.90e-29 0.00e+00 0.00e+00 0.00e+00 2.89e-14 4.90e-29 0.00e+00
8.00e+00 6.55e-13 1.68e-19 9.15e-27 0.00e+00 0.00e+00 0.00e+00 6.55e-13 9.15e-27 0.00e+00
9.00e+00 9.71e-12 6.36e-18 8.74e-25 0.00e+00 0.00e+00 0.00e+00 9.71e-12 8.74e-25 0.00e+00
1.00e+01 6.83e-11 8.99e-17 2.45e-23 0.00e+00 0.00e+00 0.00e+00 6.83e-11 2.45e-23 0.00e+00
1.10e+01 4.03e-10 1.01e-15 5.22e-22 8.41e-44 0.00e+00 0.00e+00 4.03e-10 5.22e-22 0.00e+00
1.20e+01 2.05e-09 9.50e-15 8.90e-21 8.51e-42 0.00e+00 0.00e+00 2.05e-09 8.90e-21 0.00e+00
1.30e+01 9.21e-09 7.58e-14 1.25e-19 6.21e-40 0.00e+00 0.00e+00 9.21e-09 1.25e-19 0.00e+00
1.40e+01 3.68e-08 5.22e-13 1.47e-18 3.47e-38 0.00e+00 0.00e+00 3.68e-08 1.47e-18 0.00e+00
1.50e+01 1.25e-07 2.89e-12 1.32e-17 1.27e-36 0.00e+00 0.00e+00 1.25e-07 1.32e-17 1.04e-43
1.60e+01 3.86e-07 1.43e-11 1.03e-16 3.80e-35 0.00e+00 0.00e+00 3.86e-07 1.03e-16 4.76e-42
1.70e+01 1.10e-06 6.38e-11 7.14e-16 9.46e-34 0.00e+00 0.00e+00 1.10e-06 7.14e-16 1.79e-40
1.80e+01 2.94e-06 2.60e-10 4.42e-15 1.99e-32 0.00e+00 0.00e+00 2.94e-06 4.42e-15 5.63e-39
1.90e+01 7.30e-06 9.72e-10 2.47e-14 3.61e-31 0.00e+00 0.00e+00 7.30e-06 2.47e-14 1.50e-37
2.00e+01 1.75e-05 3.50e-09 1.33e-13 6.19e-30 0.00e+00 0.00e+00 1.75e-05 1.33e-13 3.75e-36
2.10e+01 3.97e-05 1.17e-08 6.51e-13 9.35e-29 0.00e+00 0.00e+00 3.97e-05 6.51e-13 8.17e-35
2.20e+01 8.52e-05 3.65e-08 2.95e-12 1.25e-27 0.00e+00 0.00e+00 8.53e-05 2.95e-12 1.56e-33
2.30e+01 1.74e-04 1.07e-07 1.24e-11 1.51e-26 0.00e+00 0.00e+00 1.74e-04 1.24e-11 2.64e-32
2.40e+01 3.39e-04 2.97e-07 4.86e-11 1.63e-25 0.00e+00 0.00e+00 3.39e-04 4.86e-11 3.99e-31
2.50e+01 6.38e-04 7.91e-07 1.83e-10 1.68e-24 0.00e+00 0.00e+00 6.39e-04 1.83e-10 5.71e-30
2.60e+01 1.15e-03 2.00e-06 6.46e-10 1.58e-23 0.00e+00 0.00e+00 1.15e-03 6.46e-10 7.38e-29
2.70e+01 2.00e-03 4.81e-06 2.15e-09 1.36e-22 0.00e+00 0.00e+00 2.00e-03 2.15e-09 8.69e-28
2.80e+01 3.34e-03 1.10e-05 6.75e-09 1.09e-21 9.53e-44 0.00e+00 3.35e-03 6.75e-09 9.35e-27
2.90e+01 5.37e-03 2.41e-05 2.01e-08 8.00e-21 2.35e-42 0.00e+00 5.39e-03 2.01e-08 9.26e-26
3.00e+01 7.97e-03 4.69e-05 5.12e-08 4.48e-20 3.66e-41 0.00e+00 8.02e-03 5.12e-08 6.71e-25
3.10e+01 1.15e-02 8.79e-05 1.25e-07 2.36e-19 5.19e-40 0.00e+00 1.16e-02 1.25e-07 4.54e-24
3.20e+01 1.62e-02 1.59e-04 2.91e-07 1.17e-18 6.78e-39 0.00e+00 1.64e-02 2.91e-07 2.88e-23
3.30e+01 2.22e-02 2.79e-04 6.56e-07 5.47e-18 8.20e-38 0.00e+00 2.25e-02 6.56e-07 1.71e-22
3.40e+01 2.97e-02 4.75e-04 1.42e-06 2.43e-17 9.19e-37 0.00e+00 3.02e-02 1.42e-06 9.63e-22
3.50e+01 3.89e-02 7.85e-04 2.98e-06 1.03e-16 9.60e-36 0.00e+00 3.96e-02 2.98e-06 5.11e-21
3.60e+01 4.97e-02 1.26e-03 6.03e-06 4.13e-16 9.38e-35 0.00e+00 5.10e-02 6.03e-06 2.58e-20
3.70e+01 6.22e-02 1.97e-03 1.18e-05 1.59e-15 8.58e-34 0.00e+00 6.42e-02 1.18e-05 1.23e-19
3.80e+01 7.64e-02 3.01e-03 2.25e-05 5.83e-15 7.39e-33 0.00e+00 7.94e-02 2.25e-05 5.62e-19
3.90e+01 9.19e-02 4.47e-03 4.16e-05 2.05e-14 5.99e-32 0.00e+00 9.64e-02 4.16e-05 2.44e-18
4.00e+01 1.08e-01 6.43e-03 7.36e-05 6.73e-14 4.37e-31 0.00e+00 1.15e-01 7.36e-05 9.80e-18
4.10e+01 1.25e-01 9.05e-03 1.27e-04 2.12e-13 3.02e-30 0.00e+00 1.34e-01 1.27e-04 3.77e-17
4.20e+01 1.42e-01 1.25e-02 2.13e-04 6.46e-13 1.98e-29 1.12e-44 1.55e-01 2.13e-04 1.39e-16
4.30e+01 1.59e-01 1.68e-02 3.50e-04 1.89e-12 1.24e-28 1.82e-43 1.76e-01 3.50e-04 4.95e-16
4.40e+01 1.75e-01 2.23e-02 5.60e-04 5.37e-12 7.39e-28 1.94e-42 1.98e-01 5.60e-04 1.70e-15
4.50e+01 1.90e-01 2.89e-02 8.77e-04 1.47e-11 4.21e-27 1.89e-41 2.19e-01 8.77e-04 5.60e-15
4.60e+01 2.03e-01 3.69e-02 1.34e-03 3.92e-11 2.30e-26 1.74e-40 2.40e-01 1.34e-03 1.78e-14
4.70e+01 2.14e-01 4.61e-02 2.02e-03 1.01e-10 1.20e-25 1.53e-39 2.60e-01 2.02e-03 5.50e-14
4.80e+01 2.23e-01 5.68e-02 2.96e-03 2.53e-10 6.02e-25 1.28e-38 2.79e-01 2.96e-03 1.64e-13
4.90e+01 2.28e-01 6.87e-02 4.27e-03 6.14e-10 2.90e-24 1.02e-37 2.97e-01 4.27e-03 4.74e-13
5.00e+01 2.31e-01 8.07e-02 5.88e-03 1.36e-09 1.20e-23 6.62e-37 3.11e-01 5.88e-03 1.23e-12
5.10e+01 2.31e-01 9.35e-02 7.97e-03 2.94e-09 4.78e-23 4.14e-36 3.24e-01 7.97e-03 3.10e-12
5.20e+01 2.28e-01 1.07e-01 1.06e-02 6.19e-09 1.85e-22 2.48e-35 3.35e-01 1.06e-02 7.61e-12
5.30e+01 2.23e-01 1.21e-01 1.40e-02 1.28e-08 6.89e-22 1.43e-34 3.44e-01 1.40e-02 1.82e-11
5.40e+01 2.16e-01 1.34e-01 1.81e-02 2.57e-08 2.49e-21 7.97e-34 3.51e-01 1.81e-02 4.25e-11
5.50e+01 2.07e-01 1.48e-01 2.31e-02 5.06e-08 8.76e-21 4.27e-33 3.55e-01 2.31e-02 9.70e-11
5.60e+01 1.97e-01 1.61e-01 2.91e-02 9.77e-08 2.98e-20 2.21e-32 3.58e-01 2.91e-02 2.16e-10
5.70e+01 1.85e-01 1.73e-01 3.61e-02 1.85e-07 9.89e-20 1.11e-31 3.58e-01 3.61e-02 4.71e-10
5.80e+01 1.72e-01 1.84e-01 4.43e-02 3.42e-07 3.19e-19 5.34e-31 3.56e-01 4.43e-02 1.00e-09
5.90e+01 1.59e-01 1.93e-01 5.37e-02 6.22e-07 9.99e-19 2.50e-30 3.52e-01 5.37e-02 2.09e-09
6.00e+01 1.47e-01 2.00e-01 6.34e-02 1.06e-06 2.79e-18 1.00e-29 3.47e-01 6.34e-02 4.03e-09
6.10e+01 1.34e-01 2.06e-01 7.41e-02 1.77e-06 7.60e-18 3.91e-29 3.40e-01 7.41e-02 7.63e-09
6.20e+01 1.22e-01 2.10e-01 8.57e-02 2.92e-06 2.03e-17 1.48e-28 3.31e-01 8.58e-02 1.42e-08
6.30e+01 1.10e-01 2.12e-01 9.84e-02 4.73e-06 5.28e-17 5.47e-28 3.21e-01 9.84e-02 2.59e-08
6.40e+01 9.81e-02 2.12e-01 1.12e-01 7.55e-06 1.34e-16 1.97e-27 3.10e-01 1.12e-01 4.65e-08
6.50e+01 8.72e-02 2.11e-01 1.26e-01 1.19e-05 3.36e-16 6.89e-27 2.98e-01 1.26e-01 8.22e-08
6.60e+01 7.70e-02 2.08e-01 1.41e-01 1.84e-05 8.20e-16 2.35e-26 2.85e-01 1.41e-01 1.43e-07
6.70e+01 6.75e-02 2.03e-01 1.57e-01 2.82e-05 1.97e-15 7.85e-26 2.71e-01 1.57e-01 2.45e-07
6.80e+01 5.88e-02 1.97e-01 1.72e-01 4.25e-05 4.62e-15 2.56e-25 2.56e-01 1.72e-01 4.13e-07
6.90e+01 5.09e-02 1.90e-01 1.89e-01 6.33e-05 1.07e-14 8.14e-25 2.41e-01 1.89e-01 6.86e-07
7.00e+01 4.41e-02 1.82e-01 2.04e-01 9.16e-05 2.33e-14 2.41e-24 2.26e-01 2.04e-01 1.10e-06
7.10e+01 3.80e-02 1.73e-01 2.20e-01 1.31e-04 5.01e-14 7.01e-24 2.11e-01 2.20e-01 1.74e-06
7.20e+01 3.25e-02 1.64e-01 2.35e-01 1.85e-04 1.06e-13 1.99e-23 1.96e-01 2.36e-01 2.72e-06
7.30e+01 2.77e-02 1.54e-01 2.51e-01 2.58e-04 2.20e-13 5.56e-23 1.82e-01 2.51e-01 4.20e-06
7.40e+01 2.35e-02 1.44e-01 2.65e-01 3.57e-04 4.50e-13 1.52e-22 1.67e-01 2.66e-01 6.40e-06
7.50e+01 1.98e-02 1.34e-01 2.80e-01 4.88e-04 9.06e-13 4.08e-22 1.53e-01 2.80e-01 9.63e-06
7.60e+01 1.66e-02 1.23e-01 2.93e-01 6.60e-04 1.80e-12 1.07e-21 1.40e-01 2.94e-01 1.43e-05
7.70e+01 1.39e-02 1.13e-01 3.06e-01 8.84e-04 3.51e-12 2.78e-21 1.27e-01 3.07e-01 2.11e-05
7.80e+01 1.15e-02 1.03e-01 3.19e-01 1.17e-03 6.76e-12 7.05e-21 1.15e-01 3.20e-01 3.07e-05
7.90e+01 9.55e-03 9.40e-02 3.30e-01 1.54e-03 1.28e-11 1.76e-20 1.04e-01 3.32e-01 4.42e-05
8.00e+01 7.91e-03 8.51e-02 3.41e-01 1.99e-03 2.36e-11 4.21e-20 9.30e-02 3.43e-01 6.23e-05
8.10e+01 6.52e-03 7.67e-02 3.50e-01 2.54e-03 4.29e-11 9.93e-20 8.32e-02 3.53e-01 8.70e-05
8.20e+01 5.35e-03 6.88e-02 3.59e-01 3.23e-03 7.69e-11 2.30e-19 7.42e-02 3.62e-01 1.20e-04
8.30e+01 4.38e-03 6.14e-02 3.67e-01 4.07e-03 1.36e-10 5.26e-19 6.58e-02 3.71e-01 1.65e-04
8.40e+01 3.57e-03 5.46e-02 3.74e-01 5.08e-03 2.38e-10 1.18e-18 5.82e-02 3.79e-01 2.24e-04
8.50e+01 2.89e-03 4.83e-02 3.80e-01 6.29e-03 4.11e-10 2.62e-18 5.12e-02 3.86e-01 3.01e-04
8.60e+01 2.34e-03 4.25e-02 3.85e-01 7.73e-03 7.03e-10 5.72e-18 4.49e-02 3.92e-01 4.01e-04
8.70e+01 1.89e-03 3.73e-02 3.89e-01 9.43e-03 1.19e-09 1.23e-17 3.92e-02 3.98e-01 5.29e-04
8.80e+01 1.51e-03 3.26e-02 3.93e-01 1.14e-02 1.98e-09 2.62e-17 3.41e-02 4.03e-01 6.94e-04
8.90e+01 1.21e-03 2.83e-02 3.95e-01 1.37e-02 3.27e-09 5.48e-17 2.95e-02 4.08e-01 9.02e-04
9.00e+01 9.58e-04 2.44e-02 3.97e-01 1.65e-02 5.42e-09 1.16e-16 2.54e-02 4.12e-01 1.17e-03
9.10e+01 7.56e-04 2.09e-02 3.98e-01 1.96e-02 8.88e-09 2.41e-16 2.17e-02 4.16e-01 1.51e-03
9.20e+01 5.94e-04 1.79e-02 3.97e-01 2.33e-02 1.44e-08 4.96e-16 1.85e-02 4.19e-01 1.93e-03
9.30e+01 4.65e-04 1.52e-02 3.96e-01 2.73e-02 2.31e-08 1.01e-15 1.57e-02 4.21e-01 2.44e-03
9.40e+01 3.63e-04 1.29e-02 3.94e-01 3.19e-02 3.67e-08 2.02e-15 1.33e-02 4.23e-01 3.07e-03
9.50e+01 2.82e-04 1.09e-02 3.92e-01 3.71e-02 5.77e-08 4.01e-15 1.12e-02 4.25e-01 3.84e-03
9.60e+01 2.19e-04 9.16e-03 3.88e-01 4.27e-02 8.99e-08 7.84e-15 9.38e-03 4.26e-01 4.76e-03
9.70e+01 1.69e-04 7.67e-03 3.83e-01 4.90e-02 1.39e-07 1.52e-14 7.84e-03 4.27e-01 5.86e-03
9.80e+01 1.30e-04 6.39e-03 3.78e-01 5.58e-02 2.12e-07 2.90e-14 6.52e-03 4.27e-01 7.17e-03
9.90e+01 9.96e-05 5.31e-03 3.72e-01 6.33e-02 3.21e-07 5.49e-14 5.41e-03 4.26e-01 8.70e-03
1.00e+02 7.65e-05 4.41e-03 3.65e-01 7.12e-02 4.78e-07 1.02e-13 4.49e-03 4.26e-01 1.05e-02
1.01e+02 5.85e-05 3.65e-03 3.58e-01 7.96e-02 7.06e-07 1.86e-13 3.71e-03 4.25e-01 1.25e-02
1.02e+02 4.47e-05 3.01e-03 3.49e-01 8.86e-02 1.03e-06 3.37e-13 3.05e-03 4.23e-01 1.48e-02
1.03e+02 3.40e-05 2.47e-03 3.41e-01 9.81e-02 1.50e-06 6.05e-13 2.50e-03 4.21e-01 1.75e-02
1.04e+02 2.58e-05 2.02e-03 3.31e-01 1.08e-01 2.16e-06 1.07e-12 2.05e-03 4.19e-01 2.06e-02
1.05e+02 1.95e-05 1.65e-03 3.21e-01 1.19e-01 3.09e-06 1.89e-12 1.67e-03 4.16e-01 2.40e-02
1.06e+02 1.47e-05 1.34e-03 3.11e-01 1.29e-01 4.39e-06 3.28e-12 1.36e-03 4.12e-01 2.78e-02
1.07e+02 1.11e-05 1.09e-03 3.00e-01 1.41e-01 6.17e-06 5.66e-12 1.10e-03 4.08e-01 3.21e-02
1.08e+02 8.32e-06 8.79e-04 2.88e-01 1.52e-01 8.61e-06 9.67e-12 8.88e-04 4.04e-01 3.68e-02
1.09e+02 6.23e-06 7.08e-04 2.77e-01 1.64e-01 1.19e-05 1.64e-11 7.15e-04 3.99e-01 4.20e-02
1.10e+02 4.65e-06 5.69e-04 2.65e-01 1.76e-01 1.64e-05 2.74e-11 5.73e-04 3.94e-01 4.77e-02
1.11e+02 3.46e-06 4.55e-04 2.53e-01 1.88e-01 2.24e-05 4.56e-11 4.59e-04 3.88e-01 5.38e-02
1.12e+02 2.57e-06 3.63e-04 2.41e-01 2.01e-01 3.04e-05 7.50e-11 3.66e-04 3.81e-01 6.05e-02
1.13e+02 1.91e-06 2.89e-04 2.29e-01 2.13e-01 4.09e-05 1.22e-10 2.91e-04 3.74e-01 6.77e-02
1.14e+02 1.41e-06 2.30e-04 2.16e-01 2.25e-01 5.47e-05 1.98e-10 2.31e-04 3.67e-01 7.54e-02
1.15e+02 1.04e-06 1.82e-04 2.04e-01 2.38e-01 7.27e-05 3.18e-10 1.83e-04 3.58e-01 8.35e-02
1.16e+02 7.65e-07 1.43e-04 1.92e-01 2.50e-01 9.59e-05 5.07e-10 1.44e-04 3.50e-01 9.22e-02
1.17e+02 5.61e-07 1.13e-04 1.80e-01 2.62e-01 1.26e-04 8.00e-10 1.13e-04 3.41e-01 1.01e-01
1.18e+02 4.11e-07 8.84e-05 1.69e-01 2.73e-01 1.64e-04 1.25e-09 8.89e-05 3.31e-01 1.11e-01
1.19e+02 3.00e-07 6.92e-05 1.58e-01 2.84e-01 2.12e-04 1.95e-09 6.95e-05 3.21e-01 1.21e-01
1.20e+02 2.15e-07 5.32e-05 1.46e-01 2.96e-01 2.77e-04 3.08e-09 5.35e-05 3.11e-01 1.32e-01
1.21e+02 1.53e-07 4.08e-05 1.35e-01 3.07e-01 3.59e-04 4.83e-09 4.10e-05 2.99e-01 1.43e-01
1.22e+02 1.09e-07 3.12e-05 1.24e-01 3.18e-01 4.62e-04 7.52e-09 3.13e-05 2.88e-01 1.54e-01
1.23e+02 7.75e-08 2.38e-05 1.14e-01 3.28e-01 5.91e-04 1.16e-08 2.39e-05 2.76e-01 1.66e-01
1.24e+02 5.49e-08 1.81e-05 1.04e-01 3.38e-01 7.52e-04 1.78e-08 1.81e-05 2.64e-01 1.78e-01
1.25e+02 3.87e-08 1.37e-05 9.47e-02 3.47e-01 9.51e-04 2.71e-08 1.37e-05 2.52e-01 1.91e-01
1.26e+02 2.73e-08 1.03e-05 8.60e-02 3.55e-01 1.19e-03 4.08e-08 1.04e-05 2.39e-01 2.03e-01
1.27e+02 1.92e-08 7.78e-06 7.78e-02 3.63e-01 1.49e-03 6.11e-08 7.80e-06 2.27e-01 2.15e-01
1.28e+02 1.34e-08 5.84e-06 7.02e-02 3.70e-01 1.85e-03 9.09e-08 5.85e-06 2.15e-01 2.28e-01
1.29e+02 9.38e-09 4.37e-06 6.31e-02 3.77e-01 2.29e-03 1.34e-07 4.38e-06 2.02e-01 2.40e-01
1.30e+02 6.54e-09 3.26e-06 5.65e-02 3.83e-01 2.81e-03 1.97e-07 3.27e-06 1.90e-01 2.52e-01
1.31e+02 4.55e-09 2.43e-06 5.04e-02 3.88e-01 3.43e-03 2.86e-07 2.43e-06 1.78e-01 2.64e-01
1.32e+02 3.15e-09 1.80e-06 4.49e-02 3.93e-01 4.16e-03 4.14e-07 1.80e-06 1.67e-01 2.75e-01
1.33e+02 2.18e-09 1.33e-06 3.98e-02 3.97e-01 5.03e-03 5.94e-07 1.33e-06 1.55e-01 2.87e-01
1.34e+02 1.51e-09 9.83e-07 3.52e-02 4.00e-01 6.04e-03 8.48e-07 9.84e-07 1.44e-01 2.98e-01
1.35e+02 1.04e-09 7.23e-07 3.10e-02 4.03e-01 7.21e-03 1.20e-06 7.24e-07 1.33e-01 3.08e-01
1.36e+02 7.13e-10 5.31e-07 2.72e-02 4.06e-01 8.58e-03 1.69e-06 5.31e-07 1.23e-01 3.18e-01
1.37e+02 4.88e-10 3.88e-07 2.38e-02 4.07e-01 1.01e-02 2.36e-06 3.89e-07 1.13e-01 3.28e-01
1.38e+02 3.34e-10 2.83e-07 2.08e-02 4.09e-01 1.19e-02 3.28e-06 2.84e-07 1.04e-01 3.37e-01
1.39e+02 2.28e-10 2.06e-07 1.81e-02 4.09e-01 1.40e-02 4.54e-06 2.07e-07 9.51e-02 3.46e-01
1.40e+02 1.59e-10 1.53e-07 1.58e-02 4.09e-01 1.61e-02 6.09e-06 1.53e-07 8.73e-02 3.54e-01
1.41e+02 1.11e-10 1.14e-07 1.38e-02 4.09e-01 1.85e-02 8.13e-06 1.14e-07 7.99e-02 3.61e-01
1.42e+02 7.76e-11 8.40e-08 1.20e-02 4.08e-01 2.11e-02 1.08e-05 8.41e-08 7.29e-02 3.68e-01
1.43e+02 5.40e-11 6.21e-08 1.05e-02 4.06e-01 2.41e-02 1.42e-05 6.21e-08 6.64e-02 3.74e-01
1.44e+02 3.75e-11 4.57e-08 9.06e-03 4.04e-01 2.73e-02 1.87e-05 4.58e-08 6.03e-02 3.80e-01
1.45e+02 2.60e-11 3.37e-08 7.83e-03 4.02e-01 3.08e-02 2.44e-05 3.37e-08 5.46e-02 3.86e-01
1.46e+02 1.81e-11 2.47e-08 6.75e-03 3.99e-01 3.47e-02 3.18e-05 2.47e-08 4.94e-02 3.91e-01
1.47e+02 1.25e-11 1.81e-08 5.80e-03 3.95e-01 3.89e-02 4.11e-05 1.81e-08 4.45e-02 3.96e-01
1.48e+02 8.63e-12 1.33e-08 4.98e-03 3.92e-01 4.34e-02 5.29e-05 1.33e-08 4.00e-02 4.00e-01
1.49e+02 5.95e-12 9.68e-09 4.26e-03 3.87e-01 4.83e-02 6.77e-05 9.69e-09 3.59e-02 4.04e-01
1.50e+02 4.10e-12 7.06e-09 3.64e-03 3.83e-01 5.36e-02 8.62e-05 7.06e-09 3.21e-02 4.08e-01
1.51e+02 2.82e-12 5.14e-09 3.10e-03 3.77e-01 5.92e-02 1.09e-04 5.14e-09 2.86e-02 4.11e-01
1.52e+02 1.94e-12 3.73e-09 2.63e-03 3.72e-01 6.51e-02 1.38e-04 3.74e-09 2.55e-02 4.14e-01
1.53e+02 1.33e-12 2.71e-09 2.23e-03 3.66e-01 7.14e-02 1.73e-04 2.71e-09 2.26e-02 4.17e-01
1.54e+02 9.11e-13 1.96e-09 1.88e-03 3.59e-01 7.81e-02 2.17e-04 1.96e-09 2.00e-02 4.19e-01
1.55e+02 6.23e-13 1.42e-09 1.59e-03 3.52e-01 8.51e-02 2.70e-04 1.42e-09 1.77e-02 4.21e-01
1.56e+02 4.26e-13 1.02e-09 1.34e-03 3.45e-01 9.24e-02 3.34e-04 1.02e-09 1.56e-02 4.23e-01
1.57e+02 2.91e-13 7.38e-10 1.12e-03 3.37e-01 1.00e-01 4.12e-04 7.38e-10 1.37e-02 4.25e-01
1.58e+02 1.98e-13 5.31e-10 9.40e-04 3.29e-01 1.08e-01 5.06e-04 5.31e-10 1.20e-02 4.26e-01
1.59e+02 1.35e-13 3.81e-10 7.86e-04 3.21e-01 1.16e-01 6.18e-04 3.81e-10 1.05e-02 4.28e-01
1.60e+02 9.16e-14 2.74e-10 6.55e-04 3.12e-01 1.25e-01 7.53e-04 2.74e-10 9.20e-03 4.29e-01
1.61e+02 6.22e-14 1.96e-10 5.45e-04 3.03e-01 1.33e-01 9.13e-04 1.96e-10 8.02e-03 4.30e-01
1.62e+02 4.22e-14 1.40e-10 4.53e-04 2.94e-01 1.42e-01 1.10e-03 1.40e-10 6.97e-03 4.31e-01
1.63e+02 2.86e-14 1.00e-10 3.75e-04 2.85e-01 1.51e-01 1.32e-03 1.00e-10 6.04e-03 4.32e-01
1.64e+02 1.93e-14 7.13e-11 3.10e-04 2.75e-01 1.60e-01 1.59e-03 7.13e-11 5.22e-03 4.32e-01
1.65e+02 1.30e-14 5.08e-11 2.56e-04 2.65e-01 1.70e-01 1.89e-03 5.08e-11 4.51e-03 4.33e-01
1.66e+02 8.80e-15 3.61e-11 2.11e-04 2.56e-01 1.79e-01 2.25e-03 3.61e-11 3.88e-03 4.33e-01
1.67e+02 5.93e-15 2.56e-11 1.73e-04 2.46e-01 1.88e-01 2.66e-03 2.56e-11 3.34e-03 4.34e-01
1.68e+02 4.00e-15 1.82e-11 1.42e-04 2.36e-01 1.98e-01 3.14e-03 1.82e-11 2.86e-03 4.34e-01
1.69e+02 2.69e-15 1.29e-11 1.16e-04 2.26e-01 2.07e-01 3.68e-03 1.29e-11 2.45e-03 4.34e-01
1.70e+02 1.80e-15 9.09e-12 9.47e-05 2.16e-01 2.16e-01 4.31e-03 9.10e-12 2.09e-03 4.34e-01
1.71e+02 1.21e-15 6.42e-12 7.71e-05 2.06e-01 2.25e-01 5.03e-03 6.42e-12 1.78e-03 4.34e-01
1.72e+02 8.12e-16 4.53e-12 6.27e-05 1.96e-01 2.34e-01 5.84e-03 4.53e-12 1.51e-03 4.34e-01
1.73e+02 5.43e-16 3.19e-12 5.09e-05 1.86e-01 2.43e-01 6.76e-03 3.19e-12 1.28e-03 4.34e-01
1.74e+02 3.63e-16 2.24e-12 4.12e-05 1.77e-01 2.51e-01 7.79e-03 2.24e-12 1.09e-03 4.34e-01
1.75e+02 2.43e-16 1.57e-12 3.33e-05 1.67e-01 2.59e-01 8.96e-03 1.57e-12 9.17e-04 4.34e-01
1.76e+02 1.62e-16 1.10e-12 2.69e-05 1.58e-01 2.67e-01 1.03e-02 1.10e-12 7.73e-04 4.34e-01
1.77e+02 1.08e-16 7.73e-13 2.17e-05 1.49e-01 2.74e-01 1.17e-02 7.73e-13 6.50e-04 4.34e-01
1.78e+02 7.20e-17 5.41e-13 1.74e-05 1.40e-01 2.81e-01 1.33e-02 5.41e-13 5.46e-04 4.34e-01
1.79e+02 4.79e-17 3.78e-13 1.40e-05 1.32e-01 2.88e-01 1.51e-02 3.78e-13 4.57e-04 4.34e-01
1.80e+02 3.18e-17 2.64e-13 1.12e-05 1.24e-01 2.94e-01 1.71e-02 2.64e-13 3.82e-04 4.34e-01
1.81e+02 2.11e-17 1.84e-13 8.94e-06 1.16e-01 2.99e-01 1.93e-02 1.84e-13 3.19e-04 4.34e-01
1.82e+02 1.40e-17 1.28e-13 7.14e-06 1.08e-01 3.04e-01 2.16e-02 1.28e-13 2.66e-04 4.34e-01
1.83e+02 9.29e-18 8.90e-14 5.69e-06 1.01e-01 3.09e-01 2.42e-02 8.90e-14 2.21e-04 4.34e-01
1.84e+02 6.15e-18 6.18e-14 4.52e-06 9.36e-02 3.13e-01 2.70e-02 6.18e-14 1.83e-04 4.33e-01
1.85e+02 4.07e-18 4.29e-14 3.59e-06 8.69e-02 3.16e-01 3.01e-02 4.29e-14 1.52e-04 4.33e-01
1.86e+02 2.69e-18 2.97e-14 2.84e-06 8.05e-02 3.19e-01 3.34e-02 2.97e-14 1.25e-04 4.33e-01
1.87e+02 1.78e-18 2.06e-14 2.25e-06 7.44e-02 3.22e-01 3.69e-02 2.06e-14 1.03e-04 4.33e-01
1.88e+02 1.17e-18 1.42e-14 1.78e-06 6.87e-02 3.23e-01 4.07e-02 1.42e-14 8.51e-05 4.33e-01
1.89e+02 7.72e-19 9.81e-15 1.40e-06 6.32e-02 3.24e-01 4.48e-02 9.82e-15 7.00e-05 4.32e-01
1.90e+02 5.08e-19 6.77e-15 1.10e-06 5.81e-02 3.25e-01 4.91e-02 6.77e-15 5.74e-05 4.32e-01
1.91e+02 3.34e-19 4.66e-15 8.66e-07 5.33e-02 3.25e-01 5.37e-02 4.66e-15 4.70e-05 4.32e-01
1.92e+02 2.20e-19 3.21e-15 6.79e-07 4.88e-02 3.24e-01 5.86e-02 3.21e-15 3.84e-05 4.32e-01
1.93e+02 1.44e-19 2.21e-15 5.32e-07 4.46e-02 3.23e-01 6.38e-02 2.21e-15 3.14e-05 4.31e-01
1.94e+02 9.47e-20 1.52e-15 4.16e-07 4.06e-02 3.21e-01 6.92e-02 1.52e-15 2.55e-05 4.31e-01
1.95e+02 6.21e-20 1.04e-15 3.25e-07 3.70e-02 3.19e-01 7.49e-02 1.04e-15 2.08e-05 4.31e-01
1.96e+02 4.06e-20 7.13e-16 2.53e-07 3.36e-02 3.16e-01 8.08e-02 7.13e-16 1.69e-05 4.31e-01
1.97e+02 2.66e-20 4.88e-16 1.97e-07 3.04e-02 3.13e-01 8.70e-02 4.88e-16 1.37e-05 4.30e-01
1.98e+02 1.74e-20 3.34e-16 1.53e-07 2.75e-02 3.09e-01 9.35e-02 3.34e-16 1.10e-05 4.30e-01
1.99e+02 1.14e-20 2.28e-16 1.19e-07 2.49e-02 3.05e-01 1.00e-01 2.28e-16 8.92e-06 4.30e-01
2.00e+02 7.42e-21 1.56e-16 9.19e-08 2.24e-02 3.00e-01 1.07e-01 1.56e-16 7.19e-06 4.29e-01
2.01e+02 4.84e-21 1.06e-16 7.11e-08 2.02e-02 2.95e-01 1.14e-01 1.06e-16 5.79e-06 4.29e-01
2.02e+02 3.16e-21 7.23e-17 5.49e-08 1.81e-02 2.89e-01 1.21e-01 7.23e-17 4.65e-06 4.29e-01
2.03e+02 2.05e-21 4.92e-17 4.23e-08 1.62e-02 2.83e-01 1.29e-01 4.92e-17 3.73e-06 4.28e-01
2.04e+02 1.34e-21 3.35e-17 3.26e-08 1.45e-02 2.77e-01 1.36e-01 3.35e-17 2.99e-06 4.28e-01
2.05e+02 8.70e-22 2.27e-17 2.51e-08 1.30e-02 2.70e-01 1.44e-01 2.27e-17 2.39e-06 4.27e-01
2.06e+02 5.65e-22 1.54e-17 1.92e-08 1.15e-02 2.63e-01 1.52e-01 1.54e-17 1.91e-06 4.27e-01
2.07e+02 3.67e-22 1.05e-17 1.47e-08 1.03e-02 2.56e-01 1.60e-01 1.05e-17 1.52e-06 4.26e-01
2.08e+02 2.38e-22 7.08e-18 1.13e-08 9.11e-03 2.49e-01 1.67e-01 7.08e-18 1.21e-06 4.25e-01
2.09e+02 1.54e-22 4.79e-18 8.63e-09 8.07e-03 2.41e-01 1.75e-01 4.79e-18 9.62e-07 4.25e-01
2.10e+02 1.00e-22 3.24e-18 6.59e-09 7.14e-03 2.33e-01 1.83e-01 3.24e-18 7.63e-07 4.24e-01
2.11e+02 6.47e-23 2.19e-18 5.02e-09 6.31e-03 2.26e-01 1.91e-01 2.19e-18 6.04e-07 4.23e-01
2.12e+02 4.19e-23 1.48e-18 3.82e-09 5.56e-03 2.18e-01 1.99e-01 1.48e-18 4.78e-07 4.22e-01
2.13e+02 2.71e-23 9.96e-19 2.91e-09 4.89e-03 2.10e-01 2.06e-01 9.96e-19 3.78e-07 4.21e-01
2.14e+02 1.75e-23 6.71e-19 2.21e-09 4.29e-03 2.01e-01 2.14e-01 6.71e-19 2.98e-07 4.20e-01
2.15e+02 1.13e-23 4.52e-19 1.67e-09 3.76e-03 1.93e-01 2.21e-01 4.52e-19 2.34e-07 4.18e-01
2.16e+02 7.29e-24 3.04e-19 1.27e-09 3.29e-03 1.85e-01 2.29e-01 3.04e-19 1.84e-07 4.17e-01
2.17e+02 4.70e-24 2.04e-19 9.58e-10 2.88e-03 1.77e-01 2.36e-01 2.04e-19 1.45e-07 4.16e-01
2.18e+02 3.03e-24 1.37e-19 7.24e-10 2.51e-03 1.69e-01 2.42e-01 1.37e-19 1.14e-07 4.14e-01
2.19e+02 1.95e-24 9.19e-20 5.46e-10 2.18e-03 1.61e-01 2.49e-01 9.19e-20 8.89e-08 4.12e-01
2.20e+02 1.25e-24 6.16e-20 4.11e-10 1.90e-03 1.54e-01 2.55e-01 6.16e-20 6.95e-08 4.10e-01
2.21e+02 8.06e-25 4.13e-20 3.09e-10 1.65e-03 1.46e-01 2.61e-01 4.13e-20 5.43e-08 4.08e-01
2.22e+02 5.18e-25 2.76e-20 2.32e-10 1.43e-03 1.38e-01 2.66e-01 2.76e-20 4.23e-08 4.06e-01
2.23e+02 3.33e-25 1.85e-20 1.74e-10 1.23e-03 1.31e-01 2.71e-01 1.85e-20 3.29e-08 4.04e-01
2.24e+02 2.13e-25 1.23e-20 1.31e-10 1.06e-03 1.24e-01 2.76e-01 1.23e-20 2.56e-08 4.01e-01
2.25e+02 1.37e-25 8.24e-21 9.79e-11 9.17e-04 1.17e-01 2.80e-01 8.24e-21 1.99e-08 3.98e-01
2.26e+02 8.77e-26 5.49e-21 7.32e-11 7.89e-04 1.10e-01 2.84e-01 5.49e-21 1.54e-08 3.95e-01
2.27e+02 5.62e-26 3.66e-21 5.47e-11 6.78e-04 1.04e-01 2.88e-01 3.66e-21 1.19e-08 3.92e-01
2.28e+02 3.60e-26 2.44e-21 4.08e-11 5.81e-04 9.74e-02 2.91e-01 2.44e-21 9.23e-09 3.89e-01
2.29e+02 2.30e-26 1.62e-21 3.04e-11 4.98e-04 9.13e-02 2.93e-01 1.62e-21 7.13e-09 3.85e-01
2.30e+02 1.47e-26 1.08e-21 2.26e-11 4.25e-04 8.55e-02 2.96e-01 1.08e-21 5.50e-09 3.81e-01
2.31e+02 9.40e-27 7.17e-22 1.68e-11 3.63e-04 7.99e-02 2.97e-01 7.17e-22 4.24e-09 3.77e-01
2.32e+02 6.00e-27 4.76e-22 1.25e-11 3.09e-04 7.46e-02 2.98e-01 4.76e-22 3.26e-09 3.73e-01
2.33e+02 3.83e-27 3.16e-22 9.25e-12 2.63e-04 6.94e-02 2.99e-01 3.16e-22 2.51e-09 3.69e-01
2.34e+02 2.44e-27 2.10e-22 6.85e-12 2.23e-04 6.46e-02 2.99e-01 2.10e-22 1.92e-09 3.64e-01
2.35e+02 1.56e-27 1.39e-22 5.07e-12 1.89e-04 6.00e-02 2.99e-01 1.39e-22 1.47e-09 3.59e-01
2.36e+02 9.92e-28 9.19e-23 3.75e-12 1.60e-04 5.56e-02 2.98e-01 9.19e-23 1.13e-09 3.54e-01
2.37e+02 6.32e-28 6.08e-23 2.77e-12 1.36e-04 5.14e-02 2.97e-01 6.08e-23 8.63e-10 3.49e-01
2.38e+02 4.02e-28 4.02e-23 2.04e-12 1.14e-04 4.75e-02 2.95e-01 4.02e-23 6.59e-10 3.43e-01
2.39e+02 2.56e-28 2.66e-23 1.50e-12 9.65e-05 4.38e-02 2.93e-01 2.66e-23 5.02e-10 3.37e-01
2.40e+02 1.63e-28 1.75e-23 1.11e-12 8.12e-05 4.04e-02 2.91e-01 1.75e-23 3.83e-10 3.31e-01
2.41e+02 1.03e-28 1.16e-23 8.13e-13 6.82e-05 3.71e-02 2.88e-01 1.16e-23 2.91e-10 3.25e-01
2.42e+02 6.56e-29 7.63e-24 5.97e-13 5.72e-05 3.41e-02 2.85e-01 7.63e-24 2.21e-10 3.19e-01
2.43e+02 4.16e-29 5.03e-24 4.38e-13 4.80e-05 3.12e-02 2.81e-01 5.03e-24 1.68e-10 3.12e-01
2.44e+02 2.64e-29 3.31e-24 3.21e-13 4.01e-05 2.86e-02 2.77e-01 3.31e-24 1.27e-10 3.05e-01
2.45e+02 1.67e-29 2.18e-24 2.35e-13 3.35e-05 2.61e-02 2.72e-01 2.18e-24 9.65e-11 2.99e-01
2.46e+02 1.06e-29 1.43e-24 1.72e-13 2.80e-05 2.38e-02 2.68e-01 1.43e-24 7.30e-11 2.91e-01
2.47e+02 6.72e-30 9.42e-25 1.26e-13 2.33e-05 2.17e-02 2.63e-01 9.42e-25 5.52e-11 2.84e-01
2.48e+02 4.25e-30 6.18e-25 9.16e-14 1.94e-05 1.97e-02 2.57e-01 6.18e-25 4.16e-11 2.77e-01
2.49e+02 2.69e-30 4.06e-25 6.68e-14 1.61e-05 1.79e-02 2.52e-01 4.06e-25 3.14e-11 2.70e-01
2.50e+02 1.70e-30 2.66e-25 4.86e-14 1.33e-05 1.62e-02 2.46e-01 2.66e-25 2.36e-11 2.62e-01
2.51e+02 1.08e-30 1.74e-25 3.54e-14 1.11e-05 1.47e-02 2.40e-01 1.74e-25 1.78e-11 2.54e-01
2.52e+02 6.79e-31 1.14e-25 2.57e-14 9.14e-06 1.33e-02 2.33e-01 1.14e-25 1.34e-11 2.47e-01
2.53e+02 4.29e-31 7.48e-26 1.87e-14 7.55e-06 1.20e-02 2.27e-01 7.48e-26 1.00e-11 2.39e-01
2.54e+02 2.71e-31 4.90e-26 1.36e-14 6.23e-06 1.08e-02 2.20e-01 4.90e-26 7.52e-12 2.31e-01
2.55e+02 1.71e-31 3.20e-26 9.82e-15 5.13e-06 9.70e-03 2.14e-01 3.20e-26 5.63e-12 2.23e-01
2.56e+02 1.08e-31 2.09e-26 7.11e-15 4.22e-06 8.72e-03 2.07e-01 2.09e-26 4.22e-12 2.16e-01
2.57e+02 6.78e-32 1.37e-26 5.14e-15 3.47e-06 7.82e-03 2.00e-01 1.37e-26 3.15e-12 2.08e-01
2.58e+02 4.27e-32 8.92e-27 3.72e-15 2.84e-06 7.00e-03 1.93e-01 8.92e-27 2.35e-12 2.00e-01
2.59e+02 2.69e-32 5.82e-27 2.68e-15 2.33e-06 6.26e-03 1.86e-01 5.82e-27 1.75e-12 1.92e-01
2.60e+02 1.69e-32 3.79e-27 1.94e-15 1.91e-06 5.59e-03 1.79e-01 3.79e-27 1.31e-12 1.85e-01
2.61e+02 1.06e-32 2.47e-27 1.40e-15 1.56e-06 4.98e-03 1.72e-01 2.47e-27 9.73e-13 1.77e-01
2.62e+02 6.70e-33 1.61e-27 1.00e-15 1.27e-06 4.43e-03 1.65e-01 1.61e-27 7.24e-13 1.70e-01
2.63e+02 4.21e-33 1.05e-27 7.23e-16 1.04e-06 3.94e-03 1.58e-01 1.05e-27 5.38e-13 1.62e-01
2.64e+02 2.64e-33 6.81e-28 5.20e-16 8.44e-07 3.50e-03 1.52e-01 6.81e-28 3.99e-13 1.55e-01
2.65e+02 1.66e-33 4.43e-28 3.73e-16 6.86e-07 3.10e-03 1.45e-01 4.43e-28 2.96e-13 1.48e-01
2.66e+02 1.04e-33 2.88e-28 2.68e-16 5.57e-07 2.74e-03 1.38e-01 2.88e-28 2.19e-13 1.41e-01
2.67e+02 6.54e-34 1.87e-28 1.92e-16 4.52e-07 2.42e-03 1.32e-01 1.87e-28 1.62e-13 1.34e-01
2.68e+02 4.10e-34 1.21e-28 1.37e-16 3.66e-07 2.14e-03 1.25e-01 1.21e-28 1.20e-13 1.28e-01
2.69e+02 2.57e-34 7.87e-29 9.84e-17 2.96e-07 1.88e-03 1.19e-01 7.87e-29 8.85e-14 1.21e-01
2.70e+02 1.61e-34 5.10e-29 7.03e-17 2.39e-07 1.66e-03 1.13e-01 5.10e-29 6.53e-14 1.15e-01
2.71e+02 1.01e-34 3.30e-29 5.02e-17 1.93e-07 1.46e-03 1.07e-01 3.30e-29 4.81e-14 1.09e-01
2.72e+02 6.31e-35 2.14e-29 3.59e-17 1.56e-07 1.28e-03 1.01e-01 2.14e-29 3.54e-14 1.03e-01
2.73e+02 3.95e-35 1.39e-29 2.56e-17 1.25e-07 1.12e-03 9.59e-02 1.39e-29 2.61e-14 9.70e-02
2.74e+02 2.47e-35 8.96e-30 1.82e-17 1.01e-07 9.80e-04 9.05e-02 8.96e-30 1.92e-14 9.15e-02
2.75e+02 1.54e-35 5.79e-30 1.30e-17 8.09e-08 8.56e-04 8.53e-02 5.79e-30 1.41e-14 8.61e-02
2.76e+02 9.65e-36 3.74e-30 9.23e-18 6.49e-08 7.47e-04 8.02e-02 3.74e-30 1.03e-14 8.10e-02
2.77e+02 6.03e-36 2.42e-30 6.56e-18 5.20e-08 6.51e-04 7.54e-02 2.42e-30 7.57e-15 7.60e-02
2.78e+02 3.77e-36 1.56e-30 4.66e-18 4.16e-08 5.66e-04 7.07e-02 1.56e-30 5.54e-15 7.13e-02
2.79e+02 2.35e-36 1.01e-30 3.31e-18 3.32e-08 4.92e-04 6.63e-02 1.01e-30 4.06e-15 6.68e-02
2.80e+02 1.47e-36 6.50e-31 2.35e-18 2.65e-08 4.27e-04 6.20e-02 6.50e-31 2.97e-15 6.25e-02
2.81e+02 9.15e-37 4.19e-31 1.66e-18 2.12e-08 3.70e-04 5.80e-02 4.19e-31 2.17e-15 5.83e-02
2.82e+02 5.71e-37 2.70e-31 1.18e-18 1.69e-08 3.20e-04 5.41e-02 2.70e-31 1.58e-15 5.44e-02
2.83e+02 3.56e-37 1.74e-31 8.33e-19 1.34e-08 2.77e-04 5.04e-02 1.74e-31 1.15e-15 5.07e-02
2.84e+02 2.22e-37 1.12e-31 5.89e-19 1.07e-08 2.39e-04 4.69e-02 1.12e-31 8.40e-16 4.71e-02
2.85e+02 1.38e-37 7.20e-32 4.16e-19 8.47e-09 2.06e-04 4.36e-02 7.20e-32 6.11e-16 4.38e-02
2.86e+02 8.59e-38 4.63e-32 2.94e-19 6.72e-09 1.77e-04 4.05e-02 4.63e-32 4.44e-16 4.06e-02
2.87e+02 5.35e-38 2.98e-32 2.07e-19 5.32e-09 1.52e-04 3.75e-02 2.98e-32 3.23e-16 3.76e-02
2.88e+02 3.33e-38 1.91e-32 1.46e-19 4.21e-09 1.31e-04 3.47e-02 1.91e-32 2.34e-16 3.48e-02
2.89e+02 2.07e-38 1.23e-32 1.03e-19 3.33e-09 1.12e-04 3.21e-02 1.23e-32 1.70e-16 3.22e-02
2.90e+02 1.29e-38 7.89e-33 7.23e-20 2.63e-09 9.62e-05 2.96e-02 7.89e-33 1.23e-16 2.97e-02
2.91e+02 7.99e-39 5.06e-33 5.09e-20 2.07e-09 8.23e-05 2.73e-02 5.06e-33 8.93e-17 2.74e-02
2.92e+02 4.97e-39 3.24e-33 3.57e-20 1.63e-09 7.03e-05 2.51e-02 3.24e-33 6.46e-17 2.52e-02
2.93e+02 3.08e-39 2.08e-33 2.51e-20 1.29e-09 6.00e-05 2.31e-02 2.08e-33 4.67e-17 2.31e-02
2.94e+02 1.91e-39 1.33e-33 1.76e-20 1.01e-09 5.11e-05 2.12e-02 1.33e-33 3.38e-17 2.12e-02
2.95e+02 1.19e-39 8.54e-34 1.23e-20 7.95e-10 4.35e-05 1.94e-02 8.54e-34 2.44e-17 1.95e-02
2.96e+02 7.37e-40 5.46e-34 8.65e-21 6.24e-10 3.70e-05 1.78e-02 5.46e-34 1.76e-17 1.78e-02
2.97e+02 4.57e-40 3.50e-34 6.06e-21 4.89e-10 3.14e-05 1.63e-02 3.50e-34 1.27e-17 1.63e-02
2.98e+02 2.83e-40 2.24e-34 4.24e-21 3.83e-10 2.66e-05 1.49e-02 2.24e-34 9.12e-18 1.49e-02
2.99e+02 1.76e-40 1.43e-34 2.96e-21 2.99e-10 2.26e-05 1.35e-02 1.43e-34 6.56e-18 1.36e-02
3.00e+02 1.09e-40 9.14e-35 2.07e-21 2.34e-10 1.91e-05 1.23e-02 9.14e-35 4.72e-18 1.24e-02
3.01e+02 6.74e-41 5.84e-35 1.45e-21 1.83e-10 1.61e-05 1.12e-02 5.84e-35 3.39e-18 1.12e-02
3.02e+02 4.17e-41 3.73e-35 1.01e-21 1.43e-10 1.36e-05 1.02e-02 3.73e-35 2.44e-18 1.02e-02
3.03e+02 2.58e-41 2.38e-35 7.04e-22 1.11e-10 1.15e-05 9.25e-03 2.38e-35 1.75e-18 9.26e-03
3.04e+02 1.60e-41 1.52e-35 4.90e-22 8.65e-11 9.66e-06 8.38e-03 1.52e-35 1.25e-18 8.39e-03
3.05e+02 9.88e-42 9.68e-36 3.41e-22 6.72e-11 8.12e-06 7.59e-03 9.68e-36 8.97e-19 7.59e-03
3.06e+02 6.10e-42 6.17e-36 2.38e-22 5.22e-11 6.82e-06 6.86e-03 6.17e-36 6.42e-19 6.86e-03
3.07e+02 3.78e-42 3.93e-36 1.65e-22 4.05e-11 5.73e-06 6.19e-03 3.93e-36 4.59e-19 6.19e-03
3.08e+02 2.33e-42 2.51e-36 1.15e-22 3.14e-11 4.80e-06 5.58e-03 2.51e-36 3.28e-19 5.58e-03
3.09e+02 1.44e-42 1.60e-36 7.98e-23 2.44e-11 4.02e-06 5.02e-03 1.60e-36 2.35e-19 5.03e-03
3.10e+02 8.81e-43 1.02e-36 5.54e-23 1.88e-11 3.36e-06 4.52e-03 1.02e-36 1.67e-19 4.52e-03
3.11e+02 5.42e-43 6.46e-37 3.84e-23 1.46e-11 2.81e-06 4.06e-03 6.46e-37 1.19e-19 4.06e-03
3.12e+02 3.31e-43 4.11e-37 2.66e-23 1.13e-11 2.34e-06 3.64e-03 4.11e-37 8.51e-20 3.64e-03
3.13e+02 2.03e-43 2.61e-37 1.84e-23 8.69e-12 1.95e-06 3.26e-03 2.61e-37 6.06e-20 3.26e-03
3.14e+02 1.23e-43 1.66e-37 1.28e-23 6.70e-12 1.62e-06 2.92e-03 1.66e-37 4.31e-20 2.92e-03
3.15e+02 7.29e-44 1.05e-37 8.84e-24 5.16e-12 1.35e-06 2.61e-03 1.05e-37 3.07e-20 2.61e-03
3.16e+02 4.06e-44 6.70e-38 6.11e-24 3.97e-12 1.12e-06 2.33e-03 6.70e-38 2.18e-20 2.33e-03
3.17e+02 2.38e-44 4.25e-38 4.22e-24 3.05e-12 9.31e-07 2.07e-03 4.25e-38 1.55e-20 2.07e-03
3.18e+02 1.40e-44 2.70e-38 2.92e-24 2.35e-12 7.71e-07 1.85e-03 2.70e-38 1.10e-20 1.85e-03
3.19e+02 4.20e-45 1.71e-38 2.01e-24 1.80e-12 6.38e-07 1.64e-03 1.71e-38 7.79e-21 1.64e-03
3.20e+02 0.00e+00 1.08e-38 1.39e-24 1.38e-12 5.28e-07 1.46e-03 1.08e-38 5.52e-21 1.46e-03
3.21e+02 0.00e+00 6.88e-39 9.57e-25 1.06e-12 4.36e-07 1.29e-03 6.88e-39 3.91e-21 1.29e-03
3.22e+02 0.00e+00 4.36e-39 6.60e-25 8.10e-13 3.60e-07 1.15e-03 4.36e-39 2.77e-21 1.15e-03
3.23e+02 0.00e+00 2.76e-39 4.54e-25 6.20e-13 2.97e-07 1.01e-03 2.76e-39 1.96e-21 1.01e-03
3.24e+02 0.00e+00 1.75e-39 3.13e-25 4.74e-13 2.44e-07 8.96e-04 1.75e-39 1.38e-21 8.96e-04
3.25e+02 0.00e+00 1.11e-39 2.15e-25 3.62e-13 2.01e-07 7.91e-04 1.11e-39 9.78e-22 7.91e-04
3.26e+02 0.00e+00 7.00e-40 1.48e-25 2.76e-13 1.65e-07 6.98e-04 7.00e-40 6.90e-22 6.98e-04
3.27e+02 0.00e+00 4.43e-40 1.02e-25 2.10e-13 1.36e-07 6.15e-04 4.43e-40 4.87e-22 6.15e-04
3.28e+02 0.00e+00 2.80e-40 6.97e-26 1.60e-13 1.11e-07 5.41e-04 2.80e-40 3.43e-22 5.41e-04
3.29e+02 0.00e+00 1.77e-40 4.78e-26 1.22e-13 9.11e-08 4.75e-04 1.77e-40 2.42e-22 4.75e-04
3.30e+02 0.00e+00 1.12e-40 3.28e-26 9.27e-14 7.46e-08 4.17e-04 1.12e-40 1.70e-22 4.17e-04
3.31e+02 0.00e+00 7.06e-41 2.25e-26 7.04e-14 6.10e-08 3.66e-04 7.06e-41 1.20e-22 3.66e-04
3.32e+02 0.00e+00 4.46e-41 1.54e-26 5.35e-14 4.98e-08 3.20e-04 4.46e-41 8.43e-23 3.20e-04
3.33e+02 0.00e+00 2.81e-41 1.05e-26 4.06e-14 4.06e-08 2.80e-04 2.81e-41 5.93e-23 2.80e-04
3.34e+02 0.00e+00 1.77e-41 7.22e-27 3.07e-14 3.31e-08 2.45e-04 1.77e-41 4.16e-23 2.45e-04
3.35e+02 0.00e+00 1.12e-41 4.94e-27 2.33e-14 2.70e-08 2.14e-04 1.12e-41 2.92e-23 2.14e-04
3.36e+02 0.00e+00 7.06e-42 3.37e-27 1.76e-14 2.19e-08 1.86e-04 7.06e-42 2.05e-23 1.86e-04
3.37e+02 0.00e+00 4.44e-42 2.30e-27 1.33e-14 1.78e-08 1.62e-04 4.44e-42 1.44e-23 1.62e-04
3.38e+02 0.00e+00 2.79e-42 1.57e-27 1.01e-14 1.45e-08 1.41e-04 2.79e-42 1.01e-23 1.41e-04
3.39e+02 0.00e+00 1.76e-42 1.07e-27 7.59e-15 1.17e-08 1.23e-04 1.76e-42 7.05e-24 1.23e-04
3.40e+02 0.00e+00 1.11e-42 7.33e-28 5.72e-15 9.52e-09 1.06e-04 1.11e-42 4.93e-24 1.06e-04
3.41e+02 0.00e+00 6.87e-43 4.99e-28 4.31e-15 7.71e-09 9.22e-05 6.87e-43 3.45e-24 9.22e-05
3.42e+02 0.00e+00 4.34e-43 3.40e-28 3.25e-15 6.23e-09 7.99e-05 4.34e-43 2.41e-24 7.99e-05
3.43e+02 0.00e+00 2.72e-43 2.32e-28 2.44e-15 5.04e-09 6.91e-05 2.72e-43 1.69e-24 6.91e-05
3.44e+02 0.00e+00 1.63e-43 1.58e-28 1.84e-15 4.07e-09 5.97e-05 1.63e-43 1.18e-24 5.97e-05
3.45e+02 0.00e+00 1.02e-43 1.07e-28 1.38e-15 3.28e-09 5.16e-05 1.02e-43 8.21e-25 5.16e-05
3.46e+02 0.00e+00 6.17e-44 7.30e-29 1.04e-15 2.64e-09 4.45e-05 6.17e-44 5.73e-25 4.45e-05
3.47e+02 0.00e+00 3.64e-44 4.96e-29 7.78e-16 2.13e-09 3.83e-05 3.64e-44 3.99e-25 3.83e-05
3.48e+02 0.00e+00 1.96e-44 3.37e-29 5.83e-16 1.71e-09 3.29e-05 1.96e-44 2.78e-25 3.30e-05
3.49e+02 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00

